Investigating the sources of low-energy events in a SuperCDMS-HVeV detector

Recent experiments searching for sub-GeV/$c^2$ dark matter have observed event excesses close to their respective energy thresholds. Although specific to the individual technologies, the measured excess event rates have been consistently reported at or below event energies of a few-hundred eV, or with charges of a few electron-hole pairs. In the present work, we operated a 1-gram silicon SuperCDMS-HVeV detector at three voltages across the crystal (0 V, 60 V and 100 V). The 0 V data show an excess of events in the tens of eV region. Despite this event excess, we demonstrate the ability to set a competitive exclusion limit on the spin-independent dark matter--nucleon elastic scattering cross section for dark matter masses of $\mathcal{O}(100)$ MeV/$c^2$, enabled by operation of the detector at 0 V potential and achievement of a very low $\mathcal{O}(10)$ eV threshold for nuclear recoils. Comparing the data acquired at 0 V, 60 V and 100 V potentials across the crystal, we investigated possible sources of the unexpected events observed at low energy. The data indicate that the dominant contribution to the excess is consistent with a hypothesized luminescence from the printed circuit boards used in the detector holder.

==> 0vev_datarelease/data_files/fig1/MF_calib_curve.txt <==
-3.329361240780800000e+13
9.188172833443906250e+11
1.386637073596819162e+09
4.415378294897842221e+06
0.000000000000000000e+00


==> 0vev_datarelease/data_files/fig1/MF_calib_points.txt <==
6.446752319864171454e+01,1.460794163426189282e-05,5.354050494025857482e-08,-5.131654642740892669e-01
1.271150463972834359e+02,2.865367592944626949e-05,4.195984423234524994e-08,-4.419938347745042684e-01
1.897625695959251857e+02,4.251514466338638136e-05,3.441619404733013404e-08,-2.818132878543308517e-01
2.524100927945669071e+02,5.605278908687141073e-05,3.195959315700282652e-08,1.575378120546428728e-01
3.150576159932086284e+02,6.977531443457226702e-05,7.527082747129988580e-08,-2.828265828020229064e-02
3.777051391918503214e+02,8.254775046323584674e-05,1.777905880722193738e-07,8.635270266439905029e-01
4.403526623904920712e+02,9.654473352671902320e-05,1.484866199110637072e-07,7.324152273335633734e-02
9.542884671799653734e+04,4.096905876984865448e-03,2.031003844949526987e-06,2.748888470001170647e-01
1.051334751977927954e+05,4.281626508614687875e-03,2.303364197892270732e-06,-1.166596827802528352e-01
7.854669762021586939e+04,3.766362856219507282e-03,1.871695676938008729e-06,-1.833655771027188075e-01
8.653449737820393057e+04,3.930942005145102863e-03,1.876255785061581999e-06,-1.272356121458791123e-01
6.300069640539885586e+04,3.410045118972050530e-03,2.164810419085600943e-06,-1.787136909074522051e-01
6.940754688730381895e+04,3.550746425332005317e-03,2.703742376708017509e-06,5.859144119655934624e-01


==> 0vev_datarelease/data_files/fig1/OF_calib_curve.txt <==
7.197995649856811724e+02
1.112443250699639286e-01


==> 0vev_datarelease/data_files/fig14/burst_efficiency.txt <==
1.500000000000000355e+01,9.067428785863484997e-01,8.726400895109118760e-01,9.393167945288624088e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,8.726400895109118760e-01,9.996645420999664688e-01
1.520082553636480149e+01,9.078804915270028975e-01,8.742651732699683320e-01,9.398892459761309937e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,8.742651732699683320e-01,9.996645420999664688e-01
1.540433979913334639e+01,9.090211625974125020e-01,8.758779729178098883e-01,9.404629519161565865e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,8.758779729178098883e-01,9.996645420999664688e-01
1.561057878596711745e+01,9.101646925824564693e-01,8.775123653226064580e-01,9.410443388430569378e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,8.775123653226064580e-01,9.996645420999664688e-01
1.581957897647756894e+01,9.113108767328181870e-01,8.791686395761579842e-01,9.416335095927192977e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,8.791686395761579842e-01,9.996645420999664688e-01
1.603137733867866999e+01,9.124595047500704270e-01,8.808470886407320233e-01,9.422305683778358087e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,8.808470886407320233e-01,9.996645420999664688e-01
1.624601133552577892e+01,9.136103607774719304e-01,8.825480094008829601e-01,9.428356208063364274e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,8.825480094008829601e-01,9.996645420999664688e-01
1.646351893154214707e+01,9.147632233967828430e-01,8.842717027159653354e-01,9.434487739000692041e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,8.842717027159653354e-01,9.996645420999664688e-01
1.668393859953407699e+01,9.159178656314189704e-01,8.860184734733496104e-01,9.440701361137301406e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,8.860184734733496104e-01,9.996645420999664688e-01
1.690730932739599623e+01,9.170740549562620414e-01,8.877886306423511398e-01,9.446998173540468446e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,8.877886306423511398e-01,9.996645420999664688e-01
1.713367062500665483e+01,9.182315533144608244e-01,8.895824873288803447e-01,9.453379289992185353e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,8.895824873288803447e-01,9.996645420999664688e-01
1.736306253121763632e+01,9.193901171415503892e-01,8.914003608308250781e-01,9.459845839186169503e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,8.914003608308250781e-01,9.996645420999664688e-01
1.759552562093545802e+01,9.205494973972326855e-01,8.932425726941746191e-01,9.466398964927509319e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,8.932425726941746191e-01,9.996645420999664688e-01
1.783110101229845057e+01,9.217094396051592753e-01,8.951094487698945112e-01,9.473039826334972435e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,8.951094487698945112e-01,9.996645420999664688e-01
1.806983037394977387e+01,9.228696839010616104e-01,8.969399560277304673e-01,9.479648923251718928e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,8.969399560277304673e-01,9.996645420999664688e-01
1.831175593240773480e+01,9.240299650895807959e-01,8.985203685561210518e-01,9.485806482110087368e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,8.985203685561210518e-01,9.996645420999664688e-01
1.855692047953487034e+01,9.251900127101441162e-01,9.001219402307577555e-01,9.492046480639151351e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.001219402307577555e-01,9.996645420999664688e-01
1.880536738010696851e+01,9.263495511122451509e-01,9.017449543381002020e-01,9.498370022571650528e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.017449543381002020e-01,9.996645420999664688e-01
1.905714057948344120e+01,9.275082995404746455e-01,9.033896979573515784e-01,9.504778226417504028e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.033896979573515784e-01,9.996645420999664688e-01
1.931228461138038099e+01,9.286659722296590758e-01,9.050564620112375724e-01,9.511272225661655533e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.050564620112375724e-01,9.996645420999664688e-01
1.957084460574771967e+01,9.298222785104529597e-01,9.067455413174645429e-01,9.517853168964565125e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.067455413174645429e-01,9.996645420999664688e-01
1.983286629675181345e+01,9.309769229257325307e-01,9.084572346408672505e-01,9.524522220365380099e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.084572346408672505e-01,9.996645420999664688e-01
2.009839603086491522e+01,9.321296053581336061e-01,9.101918447462542527e-01,9.531280559487836923e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.101918447462542527e-01,9.996645420999664688e-01
2.036748077506295118e+01,9.332800211690684966e-01,9.119496784519611765e-01,9.538129381748906566e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.119496784519611765e-01,9.996645420999664688e-01
2.064016812513306931e+01,9.344278613495516916e-01,9.137310466841206402e-01,9.545069898570246458e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.137310466841206402e-01,9.996645420999664688e-01
2.091650631409237704e+01,9.355728126831543978e-01,9.155362645316592607e-01,9.552103337592472432e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.155362645316592607e-01,9.996645420999664688e-01
2.119654422071939592e+01,9.367145579213965734e-01,9.171630834399771004e-01,9.558801034714466960e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.171630834399771004e-01,9.996645420999664688e-01
2.148033137819980354e+01,9.378527759718739976e-01,9.186717032072330147e-01,9.565291325489995167e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.186717032072330147e-01,9.996645420999664688e-01
2.176791798288784108e+01,9.389871420994031492e-01,9.202005209327508428e-01,9.571868510673934294e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.202005209327508428e-01,9.996645420999664688e-01
2.205935490318506709e+01,9.401173281404496818e-01,9.217498070342508010e-01,9.578533753640695592e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.217498070342508010e-01,9.996645420999664688e-01
2.235469368853797079e+01,9.412430027310897396e-01,9.233198355499051546e-01,9.585288233340376607e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.233198355499051546e-01,9.996645420999664688e-01
2.265398657855606501e+01,9.423638315487304906e-01,9.249108841868104447e-01,9.592133144507294373e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.249108841868104447e-01,9.996645420999664688e-01
2.295728651225202910e+01,9.434794775677954881e-01,9.265232343701084172e-01,9.599069697871310813e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.265232343701084172e-01,9.996645420999664688e-01
2.326464713740558565e+01,9.445896013295552729e-01,9.281571712927642048e-01,9.606099120371983657e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.281571712927642048e-01,9.996645420999664688e-01
2.357612282005274551e+01,9.456938612262515420e-01,9.298129839660119744e-01,9.613222655375591730e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.298129839660119744e-01,9.996645420999664688e-01
2.389176865410204442e+01,9.467919137996425594e-01,9.314909652704747023e-01,9.620441562895061249e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.314909652704747023e-01,9.996645420999664688e-01
2.421164047107962247e+01,9.478834140540518538e-01,9.330066494059718885e-01,9.627315664907036830e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.330066494059718885e-01,9.996645420999664688e-01
2.453579485000470228e+01,9.489680157839787134e-01,9.343920751060801333e-01,9.633922087170971871e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.343920751060801333e-01,9.996645420999664688e-01
2.486428912739729213e+01,9.500453719162823552e-01,9.357960493968094928e-01,9.640616958654546487e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.357960493968094928e-01,9.996645420999664688e-01
2.519718140741989032e+01,9.511151348669119043e-01,9.372188206135374511e-01,9.647401463548560541e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.372188206135374511e-01,9.996645420999664688e-01
2.553453057215497068e+01,9.521769569121154575e-01,9.386606404164470341e-01,9.654276801898195037e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.386606404164470341e-01,9.996645420999664688e-01
2.587639629202006120e+01,9.532304905740041079e-01,9.401217638350405359e-01,9.661244189815280103e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.401217638350405359e-01,9.996645420999664688e-01
2.622283903632226298e+01,9.542753890203075073e-01,9.416024493132497675e-01,9.668304859693399589e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.416024493132497675e-01,9.996645420999664688e-01
2.657392008395408922e+01,9.553113064780941466e-01,9.431029587551489346e-01,9.675460060425876696e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.431029587551489346e-01,9.996645420999664688e-01
2.692970153423244639e+01,9.563378986611821286e-01,9.446235575712806920e-01,9.682711057626679496e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.446235575712806920e-01,9.996645420999664688e-01
2.729024631788285404e+01,9.573548232108994860e-01,9.459453270593756180e-01,9.689438531460339288e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.459453270593756180e-01,9.996645420999664688e-01
2.765561820817060479e+01,9.583617401497944721e-01,9.471886371391922133e-01,9.695983822258371632e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.471886371391922133e-01,9.996645420999664688e-01
2.802588183218100326e+01,9.593583123478303110e-01,9.484485931132520253e-01,9.702616743825416279e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.484485931132520253e-01,9.996645420999664688e-01
2.840110268225061319e+01,9.603442060005303871e-01,9.497254178429309635e-01,9.709338469394551696e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.497254178429309635e-01,9.996645420999664688e-01
2.878134712755159441e+01,9.613190911184683607e-01,9.510193371733552947e-01,9.716150187906534841e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.510193371733552947e-01,9.996645420999664688e-01
2.916668242583105908e+01,9.622826420274231962e-01,9.523305799733493560e-01,9.723053104220100717e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.523305799733493560e-01,9.996645420999664688e-01
2.955717673530767442e+01,9.632345378784475942e-01,9.536593781759175048e-01,9.730048439325076348e-01,9.979271542789458493e-01,9.696475195822453763e-01,9.996645420999664688e-01,9.979271542789458493e-01,9.536593781759175048e-01,9.996645420999664688e-01
2.995289912672750887e+01,9.641744631670108312e-01,9.550059668192693030e-01,9.737137430558353568e-01,9.979520732010517259e-01,9.696363039514914739e-01,9.996646925901601088e-01,9.979520732010517259e-01,9.550059668192693030e-01,9.996646925901601088e-01
3.035391959558121044e+01,9.651021082603079559e-01,9.561503161960586139e-01,9.743546836062744188e-01,9.979897259166029544e-01,9.696193570324910249e-01,9.996649199821970866e-01,9.979897259166029544e-01,9.561503161960586139e-01,9.996649199821970866e-01
3.076030907448499718e+01,9.660171699317318117e-01,9.572453763726430642e-01,9.749814873759593548e-01,9.980278827406072750e-01,9.696021832218839620e-01,9.996651504186425674e-01,9.980278827406072750e-01,9.572453763726430642e-01,9.996651504186425674e-01
3.117213944572702289e+01,9.669193519014338545e-01,9.583550976190483572e-01,9.756166830258604650e-01,9.980665504222546724e-01,9.695847794819619780e-01,9.996653839402561692e-01,9.980665504222546724e-01,9.583550976190483572e-01,9.996653839402561692e-01
3.158948355398211660e+01,9.678083653818030374e-01,9.594796762230887177e-01,9.762603829095675145e-01,9.981057358010958502e-01,9.695671427343461879e-01,9.996656205883434065e-01,9.981057358010958502e-01,9.594796762230887177e-01,9.996656205883434065e-01
3.201241521919647681e+01,9.686839296266123167e-01,9.606193111005516538e-01,9.769127008849013416e-01,9.981454458082519299e-01,9.695492698594438963e-01,9.996658604047624630e-01,9.981454458082519299e-01,9.606193111005516538e-01,9.996658604047624630e-01
3.244100924964499200e+01,9.695457724824938506e-01,9.617742038303831453e-01,9.775737523340537471e-01,9.981856874676404701e-01,9.695311576958955957e-01,9.996661034319324068e-01,9.981856874676404701e-01,9.617742038303831453e-01,9.996661034319324068e-01
3.287534145516335116e+01,9.703936309413189187e-01,9.629445586903421228e-01,9.782436541839953925e-01,9.982264678972176952e-01,9.695128030400167463e-01,9.996663497128397413e-01,9.982264678972176952e-01,9.629445586903421228e-01,9.996663497128397413e-01
3.331548866055728553e+01,9.712272516919676635e-01,9.639800638675188882e-01,9.788554270264246959e-01,9.982677943102378215e-01,9.694942026452303407e-01,9.996665992910467313e-01,9.982677943102378215e-01,9.639800638675188882e-01,9.996665992910467313e-01
3.376152871919141774e+01,9.720463916698964812e-01,9.649317139414937960e-01,9.794318296575823535e-01,9.983096740165285921e-01,9.694753532214933633e-01,9.996668522106988419e-01,9.983096740165285921e-01,9.649317139414937960e-01,9.996668522106988419e-01
3.421354052675987845e+01,9.728508186028181903e-01,9.658961050579044638e-01,9.800159493799109889e-01,9.983521144237846867e-01,9.694562514347142557e-01,9.996671085165326209e-01,9.983521144237846867e-01,9.658961050579044638e-01,9.996671085165326209e-01
3.467160403524158596e+01,9.736403115507386019e-01,9.668734077985298159e-01,9.806078895126756345e-01,9.983951230388774523e-01,9.694368939061634993e-01,9.996673682538835815e-01,9.983951230388774523e-01,9.668734077985298159e-01,9.996673682538835815e-01
3.513580026704193671e+01,9.744146614385041927e-01,9.678637950289602498e-01,9.812077547584173720e-01,9.984387074691831732e-01,9.694172772118757608e-01,9.996676314686939735e-01,9.984387074691831732e-01,9.678637950289602498e-01,9.996676314686939735e-01
3.560621132932427457e+01,9.751736715789504073e-01,9.688674419291746220e-01,9.818156512214739617e-01,9.984828754239285509e-01,9.693973978820444870e-01,9.996678982075214437e-01,9.984828754239285509e-01,9.688674419291746220e-01,9.996678982075214437e-01
3.608292042853293680e+01,9.759171581846619592e-01,9.698707866884653805e-01,9.824240566774988803e-01,9.985276347155539467e-01,9.693772524004082847e-01,9.996681685175468068e-01,9.985276347155539467e-01,9.693772524004082847e-01,9.996681685175468068e-01
3.656601188511083222e+01,9.766449508662961021e-01,9.706902301254516363e-01,9.829310236074592089e-01,9.985729932610959425e-01,9.693568372036283076e-01,9.996684424465824836e-01,9.985729932610959425e-01,9.693568372036283076e-01,9.996684424465824836e-01
3.705557114841409572e+01,9.773568931153563399e-01,9.715206445736214169e-01,9.834447779977948390e-01,9.986189590835869989e-01,9.693361486806588712e-01,9.996687200430812714e-01,9.986189590835869989e-01,9.693361486806588712e-01,9.996687200430812714e-01
3.755168481182637663e+01,9.780528427692559701e-01,9.723621769169218387e-01,9.839654107215303203e-01,9.986655403134752085e-01,9.693151831721078526e-01,9.996690013561444488e-01,9.986655403134752085e-01,9.693151831721078526e-01,9.996690013561444488e-01
3.805444062807551830e+01,9.787326724564586744e-01,9.732149760058363963e-01,9.844930138683319898e-01,9.987127451900618125e-01,9.692939369695902085e-01,9.996692864355306574e-01,9.987127451900618125e-01,9.692939369695902085e-01,9.996692864355306574e-01
3.856392752475520780e+01,9.793962700194551729e-01,9.740791926837136794e-01,9.850276807607966090e-01,9.987605820629590347e-01,9.692724063150716107e-01,9.996695753316650057e-01,9.987605820629590347e-01,9.692724063150716107e-01,9.996695753316650057e-01
3.908023562005470808e+01,9.800435389133012043e-01,9.749466623106625152e-01,9.855640284865627709e-01,9.988063274945403469e-01,9.692498585025074442e-01,9.996704826013446121e-01,9.988063274945403469e-01,9.692498585025074442e-01,9.996704826013446121e-01
3.960345623869871901e+01,9.806743985774268868e-01,9.756561224706918889e-01,9.859958516412410390e-01,9.987748597822121432e-01,9.692062441710731502e-01,9.996889078899949821e-01,9.987748597822121432e-01,9.692062441710731502e-01,9.996889078899949821e-01
4.013368192810114721e+01,9.812887847784265150e-01,9.763750811451992195e-01,9.864334562036962684e-01,9.987429707685367974e-01,9.691620459148720945e-01,9.997075798632103494e-01,9.987429707685367974e-01,9.691620459148720945e-01,9.997075798632103494e-01
4.067100647473482411e+01,9.818866499215362920e-01,9.771036655038018992e-01,9.868769195775495273e-01,9.987106548129764949e-01,9.691172559161037592e-01,9.997265018236949352e-01,9.987106548129764949e-01,9.691172559161037592e-01,9.997265018236949352e-01
4.121552492072047613e+01,9.824679633285360314e-01,9.778420044187116078e-01,9.873263202027302565e-01,9.986779061994756068e-01,9.690718662523002402e-01,9.997456771183702573e-01,9.986779061994756068e-01,9.690718662523002402e-01,9.997456771183702573e-01
4.176733358063783186e+01,9.830327114798402821e-01,9.785902284875283019e-01,9.877817375693506152e-01,9.986447191354499431e-01,9.690258688949249244e-01,9.997651091389682110e-01,9.986447191354499431e-01,9.690258688949249244e-01,9.997651091389682110e-01
4.232653005856176520e+01,9.835808982185928473e-01,9.792771597515828041e-01,9.881910452844471227e-01,9.986110877507620165e-01,9.689792557079518476e-01,9.997848013226301456e-01,9.986110877507620165e-01,9.689792557079518476e-01,9.997848013226301456e-01
4.289321326532652989e+01,9.841125449146470583e-01,9.798938876032285972e-01,9.885477032518428242e-01,9.985770060966828732e-01,9.689320184464270680e-01,9.998047571525151556e-01,9.985770060966828732e-01,9.689320184464270680e-01,9.998047571525151556e-01
4.346748343602111930e+01,9.846276905863914353e-01,9.805188724349809259e-01,9.889091362877453495e-01,9.985424681448397122e-01,9.688841487550100551e-01,9.998249801584161434e-01,9.985424681448397122e-01,9.688841487550100551e-01,9.998249801584161434e-01
4.404944214771893485e+01,9.851263919784811751e-01,9.811522247943369468e-01,9.892754083225341333e-01,9.985074677861496273e-01,9.688356381664962047e-01,9.998454739173842087e-01,9.985074677861496273e-01,9.688356381664962047e-01,9.998454739173842087e-01
4.463919233744465487e+01,9.856087235936505930e-01,9.817940567088446757e-01,9.896465841425123866e-01,9.984719988297390270e-01,9.687864781003183712e-01,9.998662420543614759e-01,9.984719988297390270e-01,9.687864781003183712e-01,9.998662420543614759e-01
4.523683832038189934e+01,9.860747776769157591e-01,9.824075904398544834e-01,9.899946181750144403e-01,9.984360550018488434e-01,9.687366598610301915e-01,9.998872882428219144e-01,9.984360550018488434e-01,9.687366598610301915e-01,9.998872882428219144e-01
4.584248580832445441e+01,9.865246641506314473e-01,9.829371687717407546e-01,9.902770783649466058e-01,9.983996299447241984e-01,9.686861746367667614e-01,9.999086162054213744e-01,9.983996299447241984e-01,9.686861746367667614e-01,9.999086162054213744e-01
4.645624192837461663e+01,9.869585104990322710e-01,9.834738372937968931e-01,9.905633202361551204e-01,9.983627172154906360e-01,9.686350134976874360e-01,9.999302297146560603e-01,9.983627172154906360e-01,9.686350134976874360e-01,9.999302297146560603e-01
4.707821524189186135e+01,9.873764616010857198e-01,9.840176909321058929e-01,9.908533944191847409e-01,9.983253102850140337e-01,9.685831673943948728e-01,9.999521325935297744e-01,9.983253102850140337e-01,9.685831673943948728e-01,9.999521325935297744e-01
4.770851576369521752e+01,9.877786795106858753e-01,9.845688258836560180e-01,9.911473522224404364e-01,9.982874025367455273e-01,9.685306271563355329e-01,9.999743287162300431e-01,9.982874025367455273e-01,9.685306271563355329e-01,9.999743287162300431e-01
4.834725498152273815e+01,9.881653431834492851e-01,9.850789461196077790e-01,9.914091215950543434e-01,9.982489872655518903e-01,9.684773834901769796e-01,9.999968220088133464e-01,9.982489872655518903e-01,9.684773834901769796e-01,9.999968220088133464e-01
4.899454587575137765e+01,9.885366481496151714e-01,9.855324955465071257e-01,9.916270694117013118e-01,9.982084857953962276e-01,9.682530429557311136e-01,9.999799668824185250e-01,9.982084857953962276e-01,9.682530429557311136e-01,9.999799668824185250e-01
4.965050293938123360e+01,9.888928061328183805e-01,9.859921172605348172e-01,9.918479351941601463e-01,9.981671840123317319e-01,9.679977259954516411e-01,9.999563766081589478e-01,9.981671840123317319e-01,9.679977259954516411e-01,9.999563766081589478e-01
5.031524219828675371e+01,9.892340446147755983e-01,9.864578925597121684e-01,9.920717580092340837e-01,9.981253292657515930e-01,9.677389907574728278e-01,9.999324704986005674e-01,9.981253292657515930e-01,9.677389907574728278e-01,9.999324704986005674e-01
5.098888123173982478e+01,9.895606063462273339e-01,9.869299038305083815e-01,9.922985774467673048e-01,9.980829141523759329e-01,9.674767914766310151e-01,9.999082443252239605e-01,9.980829141523759329e-01,9.674767914766310151e-01,9.999082443252239605e-01
5.167153919320683286e+01,9.898727488047741607e-01,9.873226665366209298e-01,9.924692830112920028e-01,9.980399311698073817e-01,9.672110817750418921e-01,9.998836938028965449e-01,9.980399311698073817e-01,9.672110817750418921e-01,9.998836938028965449e-01
5.236333683142486706e+01,9.901707436005743324e-01,9.877085073315040598e-01,9.926338541243016067e-01,9.979963727152036945e-01,9.669418146538969472e-01,9.998588145891148526e-01,9.979963727152036945e-01,9.669418146538969472e-01,9.998588145891148526e-01
5.306439651175962524e+01,9.904548758311926271e-01,9.880995139053593279e-01,9.928006285761139527e-01,9.979522310839326060e-01,9.666689424851498957e-01,9.998336022832363668e-01,9.979522310839326060e-01,9.666689424851498957e-01,9.998336022832363668e-01
5.377484223784952633e+01,9.907254433872278998e-01,9.884957554195424878e-01,9.929696358658420818e-01,9.979074984682098082e-01,9.663924170030930849e-01,9.998080524257010326e-01,9.979074984682098082e-01,9.663924170030930849e-01,9.998080524257010326e-01
5.449479967353942556e+01,9.909827562106908738e-01,9.888476345454880745e-01,9.931109162430334925e-01,9.978621669557172780e-01,9.661121892958194346e-01,9.997821604972428888e-01,9.978621669557172780e-01,9.661121892958194346e-01,9.997821604972428888e-01
5.522439616510814631e+01,9.912271355084454338e-01,9.891677711747335344e-01,9.932320771231112344e-01,9.978162285282041744e-01,9.658282097965713575e-01,9.997559219180900403e-01,9.978162285282041744e-01,9.658282097965713575e-01,9.997559219180900403e-01
5.596376076379350195e+01,9.914589129233732923e-01,9.894921939113310305e-01,9.933548601497709241e-01,9.977696750600679731e-01,9.655404282749729949e-01,9.997293320471550837e-01,9.977696750600679731e-01,9.655404282749729949e-01,9.997293320471550837e-01
5.671302424861880809e+01,9.916784296662611853e-01,9.898209601392674584e-01,9.934792870409095977e-01,9.977224983169178385e-01,9.652487938281458790e-01,9.997023861812139867e-01,9.977224983169178385e-01,9.652487938281458790e-01,9.997023861812139867e-01
5.747231914952541842e+01,9.918860356117455979e-01,9.901150474321775974e-01,9.935862109934071595e-01,9.976746899541180102e-01,9.649532548717050240e-01,9.996750795540740864e-01,9.976746899541180102e-01,9.649532548717050240e-01,9.996750795540740864e-01
5.824177977081423307e+01,9.920820883619739794e-01,9.903757235738502862e-01,9.936762472464060192e-01,9.977466768420286680e-01,9.651132554488716098e-01,9.996782838308226893e-01,9.977466768420286680e-01,9.651132554488716098e-01,9.996782838308226893e-01
5.902154221490184938e+01,9.922669522819493881e-01,9.906398897439209206e-01,9.937674889379916054e-01,9.979163437225434530e-01,9.656443990431524682e-01,9.997063265350379924e-01,9.979163437225434530e-01,9.656443990431524682e-01,9.997063265350379924e-01
5.981174440639419743e+01,9.924409975108229309e-01,9.909075926681777391e-01,9.938599522070207248e-01,9.980882821658770832e-01,9.661826537839138807e-01,9.997347446853277475e-01,9.980882821658770832e-01,9.661826537839138807e-01,9.997347446853277475e-01
6.061252611648274780e+01,9.926045989536637082e-01,9.911342066163041364e-01,9.939375795769364030e-01,9.982625225845510597e-01,9.667281148778095190e-01,9.997635433083023049e-01,9.982625225845510597e-01,9.667281148778095190e-01,9.997635433083023049e-01
6.142402898766728470e+01,9.927581352584878838e-01,9.913402951370988703e-01,9.940077693311030194e-01,9.984390957982607340e-01,9.672808788061550977e-01,9.997927274978707368e-01,9.984390957982607340e-01,9.672808788061550977e-01,9.997927274978707368e-01
6.224639655880962863e+01,9.929019877835399965e-01,9.915491428470755153e-01,9.940788988116047165e-01,9.986180330393271687e-01,9.678410433419935011e-01,9.998223024161405625e-01,9.986180330393271687e-01,9.678410433419935011e-01,9.998223024161405625e-01
6.307977429052291285e+01,9.930365395600081468e-01,9.917607866872769629e-01,9.941509805998446359e-01,9.987993659582211636e-01,9.684087075673893930e-01,9.998522732943321278e-01,9.987993659582211636e-01,9.684087075673893930e-01,9.998522732943321278e-01
6.392430959090052767e+01,9.931621742555003518e-01,9.919153729417118370e-01,9.942101931857647568e-01,9.989831266291616663e-01,9.689839718909546429e-01,9.998826454337028657e-01,9.989831266291616663e-01,9.689839718909546429e-01,9.998826454337028657e-01
6.478015184159002615e+01,9.932792751437162782e-01,9.920712754879551509e-01,9.942700245115873026e-01,9.991693475557891224e-01,9.695669380656086744e-01,9.999134242064855460e-01,9.991693475557891224e-01,9.695669380656086744e-01,9.999134242064855460e-01
6.564745242421534499e+01,9.933882240858173951e-01,9.922292653150297514e-01,9.943306568812831925e-01,9.993580616769146552e-01,9.701577092065765129e-01,9.999446150568385150e-01,9.993580616769146552e-01,9.701577092065765129e-01,9.999446150568385150e-01
6.652636474715376380e+01,9.934894005290137997e-01,9.923639332518024991e-01,9.943885661889211303e-01,9.995493023723465154e-01,9.707563898096279731e-01,9.999762235018081480e-01,9.995493023723465154e-01,9.707563898096279731e-01,9.999762235018081480e-01
6.741704427267023902e+01,9.935831805278626527e-01,9.924737298866060931e-01,9.944435440557305439e-01,9.996933153876875755e-01,9.711565138624899118e-01,1.000000000000000000e+00,9.996933153876875755e-01,9.711565138624899118e-01,1.000000000000000000e+00
6.831964854441613966e+01,9.936699357936897847e-01,9.925849965192813373e-01,9.944992579865127302e-01,9.996939365798857002e-01,9.709590591836405604e-01,1.000000000000000000e+00,9.996939365798857002e-01,9.709590591836405604e-01,1.000000000000000000e+00
6.923433721529525542e+01,9.937500327774237974e-01,9.926916567807571035e-01,9.945549762020865492e-01,9.996945660888342244e-01,9.707589609086719751e-01,1.000000000000000000e+00,9.996945660888342244e-01,9.707589609086719751e-01,1.000000000000000000e+00
7.016127207570345092e+01,9.938238317909441344e-01,9.927642589303578013e-01,9.946071232197670753e-01,9.996952040258809680e-01,9.705561836441436441e-01,1.000000000000000000e+00,9.996952040258809680e-01,9.705561836441436441e-01,1.000000000000000000e+00
7.110061708214612963e+01,9.938916861718192219e-01,9.928378331043340443e-01,9.946599684009672648e-01,9.996958505038643361e-01,9.703506915227545493e-01,1.000000000000000000e+00,9.996958505038643361e-01,9.703506915227545493e-01,1.000000000000000000e+00
7.205253838623876561e+01,9.939539414960215646e-01,9.929123923165070753e-01,9.947135210929580751e-01,9.996965056371335256e-01,9.701424481969991298e-01,1.000000000000000000e+00,9.996965056371335256e-01,9.701424481969991298e-01,1.000000000000000000e+00
7.301720436409624426e+01,9.940109348428771696e-01,9.929593865781726203e-01,9.947620394819005618e-01,9.996971695415687309e-01,9.699314168327376473e-01,1.000000000000000000e+00,9.996971695415687309e-01,9.699314168327376473e-01,1.000000000000000000e+00
7.399478564611472109e+01,9.940629941161237548e-01,9.930054121544537038e-01,9.948108857183783904e-01,9.996978423346014608e-01,9.697175601026816194e-01,1.000000000000000000e+00,9.996978423346014608e-01,9.697175601026816194e-01,1.000000000000000000e+00
7.498545514715337390e+01,9.941104374245287589e-01,9.930520539381376688e-01,9.948603859262987736e-01,9.996985241352357443e-01,9.695008401797911013e-01,1.000000000000000000e+00,9.996985241352357443e-01,9.695008401797911013e-01,1.000000000000000000e+00
7.598938809711908959e+01,9.941535725250456590e-01,9.930816645502753559e-01,9.949037882104299069e-01,9.996992150640685582e-01,9.692812187305834826e-01,1.000000000000000000e+00,9.996992150640685582e-01,9.692812187305834826e-01,1.000000000000000000e+00
7.700676207196153200e+01,9.941926963309937193e-01,9.931092002251259432e-01,9.949468252473732122e-01,9.996570923428731437e-01,9.691883974724789796e-01,1.000000000000000000e+00,9.996570923428731437e-01,9.691883974724789796e-01,1.000000000000000000e+00
7.803775702508274037e+01,9.942280944872002868e-01,9.931371045577546131e-01,9.949904384800516421e-01,9.995584231804846009e-01,9.692639436585618329e-01,1.000000000000000000e+00,9.995584231804846009e-01,9.692639436585618329e-01,1.000000000000000000e+00
7.908255531916726966e+01,9.942600410134913025e-01,9.931535987193736981e-01,9.950267866906579162e-01,9.994584329989320004e-01,9.693405012848673730e-01,1.000000000000000000e+00,9.994584329989320004e-01,9.693405012848673730e-01,1.000000000000000000e+00
8.014134175843868491e+01,9.942887980173350515e-01,9.931694056941822168e-01,9.950630167325629216e-01,9.993571041119233556e-01,9.694180838929307154e-01,1.000000000000000000e+00,9.993571041119233556e-01,9.694180838929307154e-01,1.000000000000000000e+00
8.121430362134751135e+01,9.943146154758472077e-01,9.931847253083514460e-01,9.950989907670225731e-01,9.992544185963758707e-01,9.694967052055857293e-01,1.000000000000000000e+00,9.992544185963758707e-01,9.694967052055857293e-01,1.000000000000000000e+00
8.230163069369758944e+01,9.943377310867743679e-01,9.931932363504117900e-01,9.951280105435319490e-01,9.991503582892459212e-01,9.695763791293929845e-01,1.000000000000000000e+00,9.991503582892459212e-01,9.695763791293929845e-01,1.000000000000000000e+00
8.340351530221484211e+01,9.943583701874769698e-01,9.932018613414447250e-01,9.951574188475201810e-01,9.990449047843164010e-01,9.696571197570991174e-01,1.000000000000000000e+00,9.990449047843164010e-01,9.696571197570991174e-01,1.000000000000000000e+00
8.452015234856668258e+01,9.943767457403441812e-01,9.932089875788244759e-01,9.951846400985659979e-01,9.989380394289409937e-01,9.697389413701296146e-01,1.000000000000000000e+00,9.989380394289409937e-01,9.697389413701296146e-01,1.000000000000000000e+00
8.565173934383570042e+01,9.943930583825185687e-01,9.932132782452199882e-01,9.952075398307994591e-01,9.988297433207447007e-01,9.698218584411150145e-01,1.000000000000000000e+00,9.988297433207447007e-01,9.698218584411150145e-01,1.000000000000000000e+00
8.679847644345593949e+01,9.944074965372602382e-01,9.932176263566407926e-01,9.952307461531001431e-01,9.988295940278275609e-01,9.700990338738891827e-01,1.000000000000000000e+00,9.988295940278275609e-01,9.700990338738891827e-01,1.000000000000000000e+00
8.796056648261622968e+01,9.944202365837827573e-01,9.932201798588213837e-01,9.952498888381970943e-01,9.988663052247501728e-01,9.704448849924209863e-01,1.000000000000000000e+00,9.988663052247501728e-01,9.704448849924209863e-01,1.000000000000000000e+00
8.913821501213774923e+01,9.944314430819277684e-01,9.932220354816989616e-01,9.952675594762218081e-01,9.989035079247270410e-01,9.707953664933781646e-01,1.000000000000000000e+00,9.989035079247270410e-01,9.707953664933781646e-01,1.000000000000000000e+00
9.033163033483197069e+01,9.944412690476338579e-01,9.932236811730635884e-01,9.952846384824941550e-01,9.989412087081823710e-01,9.711505403700297911e-01,1.000000000000000000e+00,9.989412087081823710e-01,9.711505403700297911e-01,1.000000000000000000e+00
9.154102354234525762e+01,9.944498562747898784e-01,9.932241872564208096e-01,9.952978482470240529e-01,9.989794142436415614e-01,9.715104694456334622e-01,1.000000000000000000e+00,9.989794142436415614e-01,9.715104694456334622e-01,1.000000000000000000e+00
9.276660855249690485e+01,9.944573356987698176e-01,9.932247001154087540e-01,9.953112348687570554e-01,9.990181312889108156e-01,9.718752173845478515e-01,1.000000000000000000e+00,9.990181312889108156e-01,9.718752173845478515e-01,1.000000000000000000e+00
9.400860214711676122e+01,9.944638277967008388e-01,9.932247331598800244e-01,9.953220899845710568e-01,9.990573666922722973e-01,9.722448487034937026e-01,1.000000000000000000e+00,9.990573666922722973e-01,9.722448487034937026e-01,1.000000000000000000e+00
9.526722401039010890e+01,9.944694430193505852e-01,9.932245602332777645e-01,9.953319407441147959e-01,9.990971273936953834e-01,9.726194287829651453e-01,1.000000000000000000e+00,9.990971273936953834e-01,9.726194287829651453e-01,1.000000000000000000e+00
9.654269676771491504e+01,9.944742822494154755e-01,9.932242936099560104e-01,9.953409925972769301e-01,9.991750290844273463e-01,9.726165910375282886e-01,1.000000000000000000e+00,9.991750290844273463e-01,9.726165910375282886e-01,1.000000000000000000e+00
9.783524602508026646e+01,9.944784372809558626e-01,9.932238246370664880e-01,9.953481409115214618e-01,9.992553764269729299e-01,9.725994518532008470e-01,1.000000000000000000e+00,9.992553764269729299e-01,9.725994518532008470e-01,1.000000000000000000e+00
9.914510040897151555e+01,9.944819913147637802e-01,9.932233492000779318e-01,9.953553791299883935e-01,9.993367994893959105e-01,9.725820832031476515e-01,1.000000000000000000e+00,9.993367994893959105e-01,9.725820832031476515e-01,1.000000000000000000e+00
1.004724916068097400e+02,9.944850194645425967e-01,9.932227966856052026e-01,9.953605011070784103e-01,9.994193126738312172e-01,9.725644820151968517e-01,1.000000000000000000e+00,9.994193126738312172e-01,9.725644820151968517e-01,1.000000000000000000e+00
1.018176544079328067e+02,9.944875892689503116e-01,9.932222367738647861e-01,9.953656916590880588e-01,9.995029305752345383e-01,9.725466451760453879e-01,1.000000000000000000e+00,9.995029305752345383e-01,9.725466451760453879e-01,1.000000000000000000e+00
1.031808267451246763e+02,9.944897612047760571e-01,9.932216988795562473e-01,9.953697120550366595e-01,9.995876679839644785e-01,9.725285695307079870e-01,1.000000000000000000e+00,9.995876679839644785e-01,9.725285695307079870e-01,1.000000000000000000e+00
1.045622497367015882e+02,9.944915891967993637e-01,9.932211632707235172e-01,9.953733878002052338e-01,9.996735398883982437e-01,9.725102518819592756e-01,1.000000000000000000e+00,9.996735398883982437e-01,9.725102518819592756e-01,1.000000000000000000e+00
1.059621677291604129e+02,9.944931211202048260e-01,9.932206699998556987e-01,9.953764256326342874e-01,9.996020161920520231e-01,9.723814659707143981e-01,1.000000000000000000e+00,9.996020161920520231e-01,9.723814659707143981e-01,1.000000000000000000e+00
1.073808283403994892e+02,9.944943992917939513e-01,9.932202064560786692e-01,9.953789999027715663e-01,9.995137474994499893e-01,9.722399801856337342e-01,1.000000000000000000e+00,9.995137474994499893e-01,9.722399801856337342e-01,1.000000000000000000e+00
1.088184825035165630e+02,9.944954609466255535e-01,9.932197815670698038e-01,9.953812168277144101e-01,9.994242970330121656e-01,9.720966001366412312e-01,1.000000000000000000e+00,9.994242970330121656e-01,9.720966001366412312e-01,1.000000000000000000e+00
1.102753845111947584e+02,9.944963386971472641e-01,9.932194039621061732e-01,9.953830007759250087e-01,9.993336489707143055e-01,9.719513004626324504e-01,1.000000000000000000e+00,9.993336489707143055e-01,9.719513004626324504e-01,1.000000000000000000e+00
1.117517920606810264e+02,9.944970609723100541e-01,9.932190581207435143e-01,9.953845674984661551e-01,9.992417872787009436e-01,9.718040554629593375e-01,1.000000000000000000e+00,9.992417872787009436e-01,9.718040554629593375e-01,1.000000000000000000e+00
1.132479662993686702e+02,9.944976524346090807e-01,9.932187632348570272e-01,9.953857911939570924e-01,9.991486957084496634e-01,9.716548390928837486e-01,1.000000000000000000e+00,9.991486957084496634e-01,9.716548390928837486e-01,1.000000000000000000e+00
1.147641718709882781e+02,9.944981343734318191e-01,9.932184956111081986e-01,9.953868647860270036e-01,9.991430351708089352e-01,9.714232863614862268e-01,1.000000000000000000e+00,9.991430351708089352e-01,9.714232863614862268e-01,1.000000000000000000e+00
1.163006769624184216e+02,9.944985250735337567e-01,9.932182725567759718e-01,9.953876958885906623e-01,9.992416179268986953e-01,9.710941240848552924e-01,1.000000000000000000e+00,9.992416179268986953e-01,9.710941240848552924e-01,1.000000000000000000e+00
1.178577533511229376e+02,9.944988401578788162e-01,9.932180747798919906e-01,9.953884092830223018e-01,9.993415205453130001e-01,9.707605548621739411e-01,1.000000000000000000e+00,9.993415205453130001e-01,9.707605548621739411e-01,1.000000000000000000e+00
1.194356764532221575e+02,9.944990929044764671e-01,9.932179103130315267e-01,9.953889683210320749e-01,9.994427606968557809e-01,9.704225196916219653e-01,1.000000000000000000e+00,9.994427606968557809e-01,9.704225196916219653e-01,1.000000000000000000e+00
1.210347253722096070e+02,9.944992945372120863e-01,9.932177704266056395e-01,9.953894274212394810e-01,9.995453562889142773e-01,9.700799587814408209e-01,1.000000000000000000e+00,9.995453562889142773e-01,9.700799587814408209e-01,1.000000000000000000e+00
1.226551829483188811e+02,9.944994544910057410e-01,9.932176518127222575e-01,9.953897998333522956e-01,9.996493254686262819e-01,9.697328115393580861e-01,1.000000000000000000e+00,9.996493254686262819e-01,9.697328115393580861e-01,1.000000000000000000e+00
1.242973358085535125e+02,9.944995806519211223e-01,9.932175570974112189e-01,9.953900851547148321e-01,9.997270780707869786e-01,9.693703344511509501e-01,1.000000000000000000e+00,9.997270780707869786e-01,9.693703344511509501e-01,1.000000000000000000e+00
1.259614744173846645e+02,9.944996795731115835e-01,9.932174731088914132e-01,9.953903309616010109e-01,9.997804158467110680e-01,9.689931552017110317e-01,1.000000000000000000e+00,9.997804158467110680e-01,9.689931552017110317e-01,1.000000000000000000e+00
1.276478931281295246e+02,9.944997566676951894e-01,9.932174119098783338e-01,9.953905012601121927e-01,9.998344677284657367e-01,9.686109261372661816e-01,1.000000000000000000e+00,9.998344677284657367e-01,9.686109261372661816e-01,1.000000000000000000e+00
1.293568902350157828e+02,9.944998163798269841e-01,9.932173554641191560e-01,9.953906559526547460e-01,9.998892432767633176e-01,9.682235796490291646e-01,1.000000000000000000e+00,9.998892432767633176e-01,9.682235796490291646e-01,1.000000000000000000e+00
1.310887680259443471e+02,9.944998623353712430e-01,9.932173159725479206e-01,9.953907586647701144e-01,9.999447521803187522e-01,9.678310472230415851e-01,1.000000000000000000e+00,9.999447521803187522e-01,9.678310472230415851e-01,1.000000000000000000e+00
1.328438328359584659e+02,9.944998974736568575e-01,9.932172810764997584e-01,9.953908481753991344e-01,9.999980034831726927e-01,9.674133816800704055e-01,1.000000000000000000e+00,9.999980034831726927e-01,9.674133816800704055e-01,1.000000000000000000e+00
1.346223951014275428e+02,9.944999241618668329e-01,9.932172544347692700e-01,9.953909140748734563e-01,9.998846741472606769e-01,9.658819370800256765e-01,1.000000000000000000e+00,9.998846741472606769e-01,9.658819370800256765e-01,1.000000000000000000e+00
1.364247694149581207e+02,9.944999442936203193e-01,9.932172339225121549e-01,9.953909634789671612e-01,9.997698275163706683e-01,9.643299889344330023e-01,1.000000000000000000e+00,9.997698275163706683e-01,9.643299889344330023e-01,1.000000000000000000e+00
1.382512745810382455e+02,9.944999593733029331e-01,9.932172163683237187e-01,9.953910049079716105e-01,9.996534432763973799e-01,9.627572627342572131e-01,1.000000000000000000e+00,9.996534432763973799e-01,9.627572627342572131e-01,1.000000000000000000e+00
1.401022336724285822e+02,9.944999705876621521e-01,9.932172048098929507e-01,9.953910310146775187e-01,9.995355008412629694e-01,9.611634802952341294e-01,1.000000000000000000e+00,9.995355008412629694e-01,9.611634802952341294e-01,1.000000000000000000e+00
1.419779740873066203e+02,9.944999788661235129e-01,9.932171949209629425e-01,9.953910531384404514e-01,9.994159793492755073e-01,9.595483597086669203e-01,1.000000000000000000e+00,9.994159793492755073e-01,9.595483597086669203e-01,1.000000000000000000e+00
1.438788276071780672e+02,9.944999849312080586e-01,9.932171875180781928e-01,9.953910693397818310e-01,9.994028212269713274e-01,9.597750577525372417e-01,1.000000000000000000e+00,9.994028212269713274e-01,9.597750577525372417e-01,1.000000000000000000e+00
1.458051304555614820e+02,9.944999893403417834e-01,9.932171822779032322e-01,9.953910804151185898e-01,9.994030408035576851e-01,9.602387295239687148e-01,1.000000000000000000e+00,9.994030408035576851e-01,9.602387295239687148e-01,1.000000000000000000e+00
1.477572233574599068e+02,9.944999925202440139e-01,9.932171779739163986e-01,9.953910893708641794e-01,9.994032633199163573e-01,9.607086091042131848e-01,1.000000000000000000e+00,9.994032633199163573e-01,9.607086091042131848e-01,1.000000000000000000e+00
1.497354515996288171e+02,9.944999947949805241e-01,9.932171750114424658e-01,9.953910954261134814e-01,9.994034888154060825e-01,9.611847796057062521e-01,1.000000000000000000e+00,9.994034888154060825e-01,9.611847796057062521e-01,1.000000000000000000e+00
1.517401650916502831e+02,9.944999964086541633e-01,9.932171728740305516e-01,9.953910996805852562e-01,9.994149975808642727e-01,9.615222651923573949e-01,1.000000000000000000e+00,9.994149975808642727e-01,9.615222651923573949e-01,1.000000000000000000e+00
1.537717184278245952e+02,9.944999975436012996e-01,9.932171711925528168e-01,9.953911029698461199e-01,9.995442158411655953e-01,9.603525479027726908e-01,1.000000000000000000e+00,9.995442158411655953e-01,9.603525479027726908e-01,1.000000000000000000e+00
1.558304709498916623e+02,9.944999983348568051e-01,9.932171700559693228e-01,9.953911051559576340e-01,9.996751641232290986e-01,9.591671700063829631e-01,1.000000000000000000e+00,9.996751641232290986e-01,9.591671700063829631e-01,1.000000000000000000e+00
1.579167868105909918e+02,9.944999988815481640e-01,9.932171692681255326e-01,9.953911066305468625e-01,9.998078655892246314e-01,9.579659218332041704e-01,1.000000000000000000e+00,9.998078655892246314e-01,9.579659218332041704e-01,1.000000000000000000e+00
1.600310350380737248e+02,9.944999992557904678e-01,9.932171686704348579e-01,9.953911077337301849e-01,9.999423437114258739e-01,9.567485909061128613e-01,1.000000000000000000e+00,9.999423437114258739e-01,9.567485909061128613e-01,1.000000000000000000e+00
1.621735896011761326e+02,9.944999995095642475e-01,9.932171682551234060e-01,9.953911084928714903e-01,1.000000000000000000e+00,9.549656273451287980e-01,1.000000000000000000e+00,1.000000000000000000e+00,9.549656273451287980e-01,1.000000000000000000e+00
1.643448294755669394e+02,9.944999996799839259e-01,9.932171680197847685e-01,9.953911089253039135e-01,1.000000000000000000e+00,9.527505543609405825e-01,1.000000000000000000e+00,1.000000000000000000e+00,9.527505543609405825e-01,1.000000000000000000e+00
1.665451387107809751e+02,9.944999997932928437e-01,9.932171678270181880e-01,9.953911092611027467e-01,1.000000000000000000e+00,9.505058251620766008e-01,1.000000000000000000e+00,1.000000000000000000e+00,9.505058251620766008e-01,1.000000000000000000e+00
1.687749064981503864e+02,9.944999998678638597e-01,9.932171676741919919e-01,9.953911095107840223e-01,1.000000000000000000e+00,9.482310427001889863e-01,1.000000000000000000e+00,1.000000000000000000e+00,9.482310427001889863e-01,1.000000000000000000e+00
1.710345272396444329e+02,9.944999999164290116e-01,9.932171675660694810e-01,9.953911096788580215e-01,9.998838717748862459e-01,9.465775507650814324e-01,1.000000000000000000e+00,9.998838717748862459e-01,9.465775507650814324e-01,1.000000000000000000e+00
1.733244006176312837e+02,9.944999999477195374e-01,9.932171675198984140e-01,9.953911097603599378e-01,9.995155769010645175e-01,9.463084297178289139e-01,1.000000000000000000e+00,9.995155769010645175e-01,9.463084297178289139e-01,1.000000000000000000e+00
1.756449316655742336e+02,9.944999999676590319e-01,9.932171674911796089e-01,9.953911098129830659e-01,9.991423511595377560e-01,9.460357055786656755e-01,1.000000000000000000e+00,9.991423511595377560e-01,9.460357055786656755e-01,1.000000000000000000e+00
1.779965308396739658e+02,9.944999999802224266e-01,9.932171674722940491e-01,9.953911098471808216e-01,9.987641285340290720e-01,9.457593301080673420e-01,1.000000000000000000e+00,9.987641285340290720e-01,9.457593301080673420e-01,1.000000000000000000e+00
1.803796140914705859e+02,9.944999999880471675e-01,9.932171674583586407e-01,9.953911098705383598e-01,9.985809066271600365e-01,9.457961768421151438e-01,1.000000000000000000e+00,9.985809066271600365e-01,9.457961768421151438e-01,1.000000000000000000e+00
1.827946029414169971e+02,9.944999999928630929e-01,9.932171674412219042e-01,9.953911098928146517e-01,9.988905723052752261e-01,9.466181865826385211e-01,1.000000000000000000e+00,9.988905723052752261e-01,9.466181865826385211e-01,1.000000000000000000e+00
1.852419245534371157e+02,9.944999999957910841e-01,9.932171674592851218e-01,9.953911098779397726e-01,9.992043839017837881e-01,9.474512016929643732e-01,1.000000000000000000e+00,9.992043839017837881e-01,9.474512016929643732e-01,1.000000000000000000e+00
1.877220118104831101e+02,9.944999999975492333e-01,9.932171674574387099e-01,9.953911098817534997e-01,9.995223969237714279e-01,9.482953695170456276e-01,1.000000000000000000e+00,9.995223969237714279e-01,9.482953695170456276e-01,1.000000000000000000e+00
1.902353033911043099e+02,9.944999999985913997e-01,9.932171674438564635e-01,9.953911098965032567e-01,9.996218861524250876e-01,9.495728839888483153e-01,1.000000000000000000e+00,9.996218861524250876e-01,9.495728839888483153e-01,1.000000000000000000e+00
1.927822438470402915e+02,9.944999999992012452e-01,9.932171674441923059e-01,9.953911098968390991e-01,9.994646639782629460e-01,9.513563482893979684e-01,1.000000000000000000e+00,9.994646639782629460e-01,9.513563482893979684e-01,1.000000000000000000e+00
1.953632836818531473e+02,9.944999999995531859e-01,9.932171674443804887e-01,9.953911098970272819e-01,9.993053368556037430e-01,9.531636902682640855e-01,1.000000000000000000e+00,9.993053368556037430e-01,9.531636902682640855e-01,1.000000000000000000e+00
1.979788794306128068e+02,9.944999999997535811e-01,9.932171674444780773e-01,9.953911098971248705e-01,9.991438766026202734e-01,9.549952296086167136e-01,1.000000000000000000e+00,9.991438766026202734e-01,9.549952296086167136e-01,1.000000000000000000e+00
2.006294937406498775e+02,9.944999999998660467e-01,9.932171674445329224e-01,9.953911098971797156e-01,9.992520383013637764e-01,9.542232176665291776e-01,1.000000000000000000e+00,9.992520383013637764e-01,9.542232176665291776e-01,1.000000000000000000e+00
2.033155954533873455e+02,9.944999999999283302e-01,9.932171674445636755e-01,9.953911098972104687e-01,9.994192734418088087e-01,9.528836487189823456e-01,1.000000000000000000e+00,9.994192734418088087e-01,9.528836487189823456e-01,1.000000000000000000e+00
2.060376596872711161e+02,9.944999999999621920e-01,9.932171674445805509e-01,9.953911098972273441e-01,9.995887475880390616e-01,9.515261451279428684e-01,1.000000000000000000e+00,9.995887475880390616e-01,9.515261451279428684e-01,1.000000000000000000e+00
2.087961679218074664e+02,9.944999999999803997e-01,9.932171674445894327e-01,9.953911098972362259e-01,9.996675587073485802e-01,9.505148199036267398e-01,1.000000000000000000e+00,9.996675587073485802e-01,9.505148199036267398e-01,1.000000000000000000e+00
2.115916080827281291e+02,9.944999999999900586e-01,9.932171674445939846e-01,9.953911098972407778e-01,9.995775020371263642e-01,9.501561616826539325e-01,1.000000000000000000e+00,9.995775020371263642e-01,9.501561616826539325e-01,1.000000000000000000e+00
2.144244746282949450e+02,9.944999999999949436e-01,9.932171674445963161e-01,9.953911098972431093e-01,9.994862396549640815e-01,9.497927016130411904e-01,1.000000000000000000e+00,9.994862396549640815e-01,9.497927016130411904e-01,1.000000000000000000e+00
2.172952686367595447e+02,9.944999999999974971e-01,9.932171674445975373e-01,9.953911098972443305e-01,9.994005896592103033e-01,9.494062416195659937e-01,1.000000000000000000e+00,9.994005896592103033e-01,9.494062416195659937e-01,1.000000000000000000e+00
2.202044978949936649e+02,9.944999999999988294e-01,9.932171674445980925e-01,9.953911098972448857e-01,9.994913584871100154e-01,9.485434600553374063e-01,1.000000000000000000e+00,9.994913584871100154e-01,9.485434600553374063e-01,1.000000000000000000e+00
2.231526769883070926e+02,9.944999999999994955e-01,9.932171674445984255e-01,9.953911098972452187e-01,9.995833425615796575e-01,9.476691272530820553e-01,1.000000000000000000e+00,9.995833425615796575e-01,9.476691272530820553e-01,1.000000000000000000e+00
2.261403273914683609e+02,9.944999999999998286e-01,9.932171674445985365e-01,9.953911098972453297e-01,9.996765581527887745e-01,9.467830885605617031e-01,1.000000000000000000e+00,9.996765581527887745e-01,9.467830885605617031e-01,1.000000000000000000e+00
2.291679775609417504e+02,9.944999999999999396e-01,9.932171674445985365e-01,9.953911098972453297e-01,9.996933688722378086e-01,9.480823442257938494e-01,1.000000000000000000e+00,9.996933688722378086e-01,9.480823442257938494e-01,1.000000000000000000e+00
2.322361630283626823e+02,9.944999999999999396e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.996976538966695358e-01,9.497597725301507587e-01,1.000000000000000000e+00,9.996976538966695358e-01,9.497597725301507587e-01,1.000000000000000000e+00
2.353454264952610231e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.997019962905898671e-01,9.514596588637699304e-01,1.000000000000000000e+00,9.997019962905898671e-01,9.514596588637699304e-01,1.000000000000000000e+00
2.384963179290550954e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.997839347931943843e-01,9.505142915463300479e-01,1.000000000000000000e+00,9.997839347931943843e-01,9.505142915463300479e-01,1.000000000000000000e+00
2.416893946603304357e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.998851516880936652e-01,9.489306626150955104e-01,1.000000000000000000e+00,9.998851516880936652e-01,9.489306626150955104e-01,1.000000000000000000e+00
2.449252214814201807e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.999877237121400642e-01,9.473258314752263098e-01,1.000000000000000000e+00,9.999877237121400642e-01,9.473258314752263098e-01,1.000000000000000000e+00
2.482043707463051874e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.999073396776992917e-01,9.434396511062480561e-01,1.000000000000000000e+00,9.999073396776992917e-01,9.434396511062480561e-01,1.000000000000000000e+00
2.515274224718526455e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.998008636035853325e-01,9.391947490212126937e-01,1.000000000000000000e+00,9.998008636035853325e-01,9.391947490212126937e-01,1.000000000000000000e+00
2.548949644404101775e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.996668221159201728e-01,9.352327977666258230e-01,1.000000000000000000e+00,9.996668221159201728e-01,9.352327977666258230e-01,1.000000000000000000e+00
2.583075923037724237e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.991274954047211221e-01,9.364626372957413070e-01,1.000000000000000000e+00,9.991274954047211221e-01,9.364626372957413070e-01,1.000000000000000000e+00
2.617659096885395229e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.985809479884519835e-01,9.377089423703952598e-01,1.000000000000000000e+00,9.985809479884519835e-01,9.377089423703952598e-01,1.000000000000000000e+00
2.652705283028876693e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.982968672035456015e-01,9.387830214904965276e-01,1.000000000000000000e+00,9.982968672035456015e-01,9.387830214904965276e-01,1.000000000000000000e+00
2.688220680447675477e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.985287378773567424e-01,9.395075307494371586e-01,1.000000000000000000e+00,9.985287378773567424e-01,9.395075307494371586e-01,1.000000000000000000e+00
2.724211571115530433e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.987637129213301490e-01,9.402417400057462293e-01,1.000000000000000000e+00,9.987637129213301490e-01,9.402417400057462293e-01,1.000000000000000000e+00
2.760684321111563122e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.989082703970163513e-01,9.390408387680602154e-01,1.000000000000000000e+00,9.989082703970163513e-01,9.390408387680602154e-01,1.000000000000000000e+00
2.797645381746305588e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.990181352797088410e-01,9.370624595225774955e-01,1.000000000000000000e+00,9.990181352797088410e-01,9.370624595225774955e-01,1.000000000000000000e+00
2.835101290702817778e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.991303370215784962e-01,9.352231124201652035e-01,1.000000000000000000e+00,9.991303370215784962e-01,9.352231124201652035e-01,1.000000000000000000e+00
2.873058673193077652e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.992478749649815750e-01,9.340919805483381966e-01,1.000000000000000000e+00,9.992478749649815750e-01,9.340919805483381966e-01,1.000000000000000000e+00
2.911524243129848060e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.993669865497530891e-01,9.329457046655204033e-01,1.000000000000000000e+00,9.993669865497530891e-01,9.329457046655204033e-01,1.000000000000000000e+00
2.950504804314227272e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.994017549267046885e-01,9.339797769064331900e-01,1.000000000000000000e+00,9.994017549267046885e-01,9.339797769064331900e-01,1.000000000000000000e+00
2.990007251639116816e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.994055030145700957e-01,9.358321484638132404e-01,1.000000000000000000e+00,9.994055030145700957e-01,9.358321484638132404e-01,1.000000000000000000e+00
3.030038572308785660e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.993131665026628863e-01,9.367320876866342960e-01,1.000000000000000000e+00,9.993131665026628863e-01,9.367320876866342960e-01,1.000000000000000000e+00
3.070605847074780286e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.990464424465259619e-01,9.358839520034568649e-01,1.000000000000000000e+00,9.990464424465259619e-01,9.358839520034568649e-01,1.000000000000000000e+00
3.111716251488360285e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.987985823054130741e-01,9.350977599522549699e-01,1.000000000000000000e+00,9.987985823054130741e-01,9.350977599522549699e-01,1.000000000000000000e+00
3.153377057169709019e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.989238808452415297e-01,9.355310585798486400e-01,1.000000000000000000e+00,9.989238808452415297e-01,9.355310585798486400e-01,1.000000000000000000e+00
3.195595633094144432e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.990508569281678630e-01,9.359701583693951221e-01,1.000000000000000000e+00,9.990508569281678630e-01,9.359701583693951221e-01,1.000000000000000000e+00
3.238379446895552292e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.991940708025460749e-01,9.345780537665973053e-01,1.000000000000000000e+00,9.991940708025460749e-01,9.345780537665973053e-01,1.000000000000000000e+00
3.281736066187256142e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.993423485125781935e-01,9.327697084747749168e-01,1.000000000000000000e+00,9.993423485125781935e-01,9.327697084747749168e-01,1.000000000000000000e+00
3.325673159900575229e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.993926454505474011e-01,9.327403812506629421e-01,1.000000000000000000e+00,9.993926454505474011e-01,9.327403812506629421e-01,1.000000000000000000e+00
3.370198499641313106e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.993903609962158097e-01,9.336712939742951578e-01,1.000000000000000000e+00,9.993903609962158097e-01,9.336712939742951578e-01,1.000000000000000000e+00
3.415319961064398058e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.993944944341696113e-01,9.313802467191766299e-01,1.000000000000000000e+00,9.993944944341696113e-01,9.313802467191766299e-01,1.000000000000000000e+00
3.461045525266940217e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.994040884986152840e-01,9.263473457564280755e-01,1.000000000000000000e+00,9.994040884986152840e-01,9.263473457564280755e-01,1.000000000000000000e+00
3.507383280199923092e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.994037428836712866e-01,9.230957093064320329e-01,1.000000000000000000e+00,9.994037428836712866e-01,9.230957093064320329e-01,1.000000000000000000e+00
3.554341422098796670e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.993930472850730551e-01,9.217000885011960021e-01,1.000000000000000000e+00,9.993930472850730551e-01,9.217000885011960021e-01,1.000000000000000000e+00
3.601928256933235275e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.995431117007274047e-01,9.219343249344222890e-01,1.000000000000000000e+00,9.995431117007274047e-01,9.219343249344222890e-01,1.000000000000000000e+00
3.650152201876309732e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.998581078710025993e-01,9.238409298714864715e-01,1.000000000000000000e+00,9.998581078710025993e-01,9.238409298714864715e-01,1.000000000000000000e+00
3.699021786793308593e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.998272280872343432e-01,9.243057430903470761e-01,1.000000000000000000e+00,9.998272280872343432e-01,9.243057430903470761e-01,1.000000000000000000e+00
3.748545655750500032e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.995120403770851869e-01,9.235869148950948126e-01,1.000000000000000000e+00,9.995120403770851869e-01,9.235869148950948126e-01,1.000000000000000000e+00
3.798732568544103287e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.993994357230745473e-01,9.242229246717721391e-01,1.000000000000000000e+00,9.993994357230745473e-01,9.242229246717721391e-01,1.000000000000000000e+00
3.849591402249721455e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.993934361125438315e-01,9.255807643855615829e-01,1.000000000000000000e+00,9.993934361125438315e-01,9.255807643855615829e-01,1.000000000000000000e+00
3.901131152792526677e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.995267513226394618e-01,9.243956822963305120e-01,1.000000000000000000e+00,9.995267513226394618e-01,9.243956822963305120e-01,1.000000000000000000e+00
3.953360936538460919e+02,9.945000000000000506e-01,9.932171674445986476e-01,9.953911098972454408e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
4.006289991906728005e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.953911098972454408e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
4.059927681003898670e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.953911098972454408e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
4.114283491279890086e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.953911098972454408e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
4.169367037206099553e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.953911098972454408e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
4.225188061976010090e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.953911098972454408e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
4.281756439228577165e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.953911098972454408e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
4.339082174794675666e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.953911098972454408e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
4.397175408466944759e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.953911098972454408e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
4.456046415793312008e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.953911098972454408e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
4.515705609894522468e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
4.576163543306026895e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
4.637430909844522375e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
4.699518546499472222e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
4.762437435349946213e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
4.826198705507144950e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
4.890813635082913606e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
4.956293653184630443e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
5.022650341936782752e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
5.089895438529604803e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
5.158040837295164920e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
5.227098591811251254e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
5.297080917033399601e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
5.368000191455466847e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
5.439868959299155904e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
5.512699932732856496e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
5.586505994120137757e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
5.661300198298429223e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
5.737095774888126698e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
5.813906130632665281e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
5.891744851769922207e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
5.970625706435340589e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
6.050562647097232229e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
6.131569813024702853e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
6.213661532788632940e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
6.296852326796068837e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
6.381156909858655126e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
6.466590193795344703e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
6.553167290070027775e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
6.640903512464461755e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
6.729814379786968175e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
6.819915618617387736e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
6.911223166088817607e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
7.003753172706587975e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
7.097522005204955349e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
7.192546249442041244e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
7.288842713333566508e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
7.386428429825820103e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
7.485320659908479684e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
7.585536895667726185e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
7.687094863380225434e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
7.790012526648582707e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
7.894308089578757972e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00
8.000000000000003411e+02,1.000000000000000000e+00,9.932171674445986476e-01,9.932171674445986476e-01,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00,9.996941896024464924e-01,9.225947978690065554e-01,1.000000000000000000e+00


==> 0vev_datarelease/data_files/fig15/xbincenters.txt <==
1.692382812500000000e+01
2.077148437500000000e+01
2.461914062500000000e+01
2.846679687500000000e+01
3.231445312500000000e+01
3.616210937500000000e+01
4.000976562500000000e+01
4.385742187500000000e+01
4.770507812500000000e+01
5.155273437500000000e+01
5.540039062500000000e+01
5.924804687500000000e+01
6.309570312500000000e+01
6.694335937500000000e+01
7.079101562500000000e+01
7.463867187500000000e+01
7.848632812500000000e+01
8.233398437500000000e+01
8.618164062500000000e+01
9.002929687500000000e+01
9.387695312500000000e+01
9.772460937500000000e+01
1.015722656250000000e+02
1.054199218750000000e+02
1.092675781250000000e+02
1.131152343750000000e+02
1.169628906250000000e+02
1.208105468750000000e+02
1.246582031250000000e+02
1.285058593750000000e+02
1.323535156250000000e+02
1.362011718750000000e+02
1.400488281250000000e+02
1.438964843750000000e+02
1.477441406250000000e+02
1.515917968750000000e+02
1.554394531250000000e+02
1.592871093750000000e+02
1.631347656250000000e+02
1.669824218750000000e+02
1.708300781250000000e+02
1.746777343750000000e+02
1.785253906250000000e+02
1.823730468750000000e+02
1.862207031250000000e+02
1.900683593750000000e+02
1.939160156250000000e+02
1.977636718750000000e+02
2.016113281250000000e+02
2.054589843750000000e+02
2.093066406250000000e+02
2.131542968750000000e+02
2.170019531250000000e+02
2.208496093750000000e+02
2.246972656250000000e+02
2.285449218750000000e+02
2.323925781250000000e+02
2.362402343750000000e+02
2.400878906250000000e+02
2.439355468750000000e+02
2.477832031250000000e+02
2.516308593750000000e+02
2.554785156250000000e+02
2.593261718750000000e+02
2.631738281250000000e+02
2.670214843750000000e+02
2.708691406250000000e+02
2.747167968750000000e+02
2.785644531250000000e+02
2.824121093750000000e+02
2.862597656250000000e+02
2.901074218750000000e+02
2.939550781250000000e+02
2.978027343750000000e+02
3.016503906250000000e+02
3.054980468750000000e+02
3.093457031250000000e+02
3.131933593750000000e+02
3.170410156250000000e+02
3.208886718750000000e+02
3.247363281250000000e+02
3.285839843750000000e+02
3.324316406250000000e+02
3.362792968750000000e+02
3.401269531250000000e+02
3.439746093750000000e+02
3.478222656250000000e+02
3.516699218750000000e+02
3.555175781250000000e+02
3.593652343750000000e+02
3.632128906250000000e+02
3.670605468750000000e+02
3.709082031250000000e+02
3.747558593750000000e+02
3.786035156250000000e+02
3.824511718750000000e+02
3.862988281250000000e+02
3.901464843750000000e+02
3.939941406250000000e+02
3.978417968750000000e+02
4.016894531250000000e+02
4.055371093750000000e+02
4.093847656250000000e+02
4.132324218750000000e+02
4.170800781250000000e+02
4.209277343750000000e+02
4.247753906250000000e+02
4.286230468750000000e+02
4.324707031250000000e+02
4.363183593750000000e+02
4.401660156250000000e+02
4.440136718750000000e+02
4.478613281250000000e+02
4.517089843750000000e+02
4.555566406250000000e+02
4.594042968750000000e+02
4.632519531250000000e+02
4.670996093750000000e+02
4.709472656250000000e+02
4.747949218750000000e+02
4.786425781250000000e+02
4.824902343750000000e+02
4.863378906250000000e+02
4.901855468750000000e+02
4.940332031250000000e+02
4.978808593750000000e+02
5.017285156250000000e+02
5.055761718750000000e+02
5.094238281250000000e+02
5.132714843750000000e+02
5.171191406250000000e+02
5.209667968750000000e+02
5.248144531250000000e+02
5.286621093750000000e+02
5.325097656250000000e+02
5.363574218750000000e+02
5.402050781250000000e+02
5.440527343750000000e+02
5.479003906250000000e+02
5.517480468750000000e+02
5.555957031250000000e+02
5.594433593750000000e+02
5.632910156250000000e+02
5.671386718750000000e+02
5.709863281250000000e+02
5.748339843750000000e+02
5.786816406250000000e+02
5.825292968750000000e+02
5.863769531250000000e+02
5.902246093750000000e+02
5.940722656250000000e+02
5.979199218750000000e+02
6.017675781250000000e+02
6.056152343750000000e+02
6.094628906250000000e+02
6.133105468750000000e+02
6.171582031250000000e+02
6.210058593750000000e+02
6.248535156250000000e+02
6.287011718750000000e+02
6.325488281250000000e+02
6.363964843750000000e+02
6.402441406250000000e+02
6.440917968750000000e+02
6.479394531250000000e+02
6.517871093750000000e+02
6.556347656250000000e+02
6.594824218750000000e+02
6.633300781250000000e+02
6.671777343750000000e+02
6.710253906250000000e+02
6.748730468750000000e+02
6.787207031250000000e+02
6.825683593750000000e+02
6.864160156250000000e+02
6.902636718750000000e+02
6.941113281250000000e+02
6.979589843750000000e+02
7.018066406250000000e+02
7.056542968750000000e+02
7.095019531250000000e+02
7.133496093750000000e+02
7.171972656250000000e+02
7.210449218750000000e+02
7.248925781250000000e+02
7.287402343750000000e+02
7.325878906250000000e+02
7.364355468750000000e+02
7.402832031250000000e+02
7.441308593750000000e+02
7.479785156250000000e+02
7.518261718750000000e+02
7.556738281250000000e+02
7.595214843750000000e+02
7.633691406250000000e+02
7.672167968750000000e+02
7.710644531250000000e+02
7.749121093750000000e+02
7.787597656250000000e+02
7.826074218750000000e+02
7.864550781250000000e+02
7.903027343750000000e+02
7.941503906250000000e+02
7.979980468750000000e+02
8.018457031250000000e+02
8.056933593750000000e+02
8.095410156250000000e+02
8.133886718750000000e+02
8.172363281250000000e+02
8.210839843750000000e+02
8.249316406250000000e+02
8.287792968750000000e+02
8.326269531250000000e+02
8.364746093750000000e+02
8.403222656250000000e+02
8.441699218750000000e+02
8.480175781250000000e+02
8.518652343750000000e+02
8.557128906250000000e+02
8.595605468750000000e+02
8.634082031250000000e+02
8.672558593750000000e+02
8.711035156250000000e+02
8.749511718750000000e+02
8.787988281250000000e+02
8.826464843750000000e+02
8.864941406250000000e+02
8.903417968750000000e+02
8.941894531250000000e+02
8.980371093750000000e+02
9.018847656250000000e+02
9.057324218750000000e+02
9.095800781250000000e+02
9.134277343750000000e+02
9.172753906250000000e+02
9.211230468750000000e+02
9.249707031250000000e+02
9.288183593750000000e+02
9.326660156250000000e+02
9.365136718750000000e+02
9.403613281250000000e+02
9.442089843750000000e+02
9.480566406250000000e+02
9.519042968750000000e+02
9.557519531250000000e+02
9.595996093750000000e+02
9.634472656250000000e+02
9.672949218750000000e+02
9.711425781250000000e+02
9.749902343750000000e+02
9.788378906250000000e+02
9.826855468750000000e+02
9.865332031250000000e+02
9.903808593750000000e+02
9.942285156250000000e+02
9.980761718750000000e+02


==> 0vev_datarelease/data_files/fig16/phonon_energy_0_V.txt <==
1.169594932877781801e+01,1.000000000000000000e+01
3.225167953240876823e-02,3.000000000000000000e+01
7.044139392457535696e-03,5.000000000000000000e+01
3.143665513989311096e-03,7.000000000000000000e+01
1.280752616810460365e-03,9.000000000000000000e+01
8.732404205525864157e-04,1.100000000000000000e+02
6.403763084052300743e-04,1.300000000000000000e+02
4.657282242947127912e-04,1.500000000000000000e+02
2.328641121473563956e-04,1.700000000000000000e+02
1.746480841105172831e-04,1.900000000000000000e+02
1.164320560736781978e-04,2.100000000000000000e+02
0.000000000000000000e+00,2.300000000000000000e+02
1.746480841105172831e-04,2.500000000000000000e+02
5.821602803683909890e-05,2.700000000000000000e+02
1.746480841105172831e-04,2.900000000000000000e+02
2.328641121473563956e-04,3.100000000000000000e+02
5.821602803683909890e-05,3.300000000000000000e+02
1.164320560736781978e-04,3.500000000000000000e+02
0.000000000000000000e+00,3.700000000000000000e+02
1.164320560736781978e-04,3.900000000000000000e+02
1.164320560736781978e-04,4.100000000000000000e+02
5.821602803683909890e-05,4.300000000000000000e+02
1.164320560736781978e-04,4.500000000000000000e+02
5.821602803683909890e-05,4.700000000000000000e+02
5.821602803683909890e-05,4.900000000000000000e+02
5.821602803683909890e-05,5.100000000000000000e+02
1.164320560736781978e-04,5.300000000000000000e+02
5.821602803683909890e-05,5.500000000000000000e+02
2.328641121473563956e-04,5.700000000000000000e+02
1.746480841105172831e-04,5.900000000000000000e+02
0.000000000000000000e+00,6.100000000000000000e+02
2.328641121473563956e-04,6.300000000000000000e+02
5.821602803683909890e-05,6.500000000000000000e+02
0.000000000000000000e+00,6.700000000000000000e+02
1.164320560736781978e-04,6.900000000000000000e+02
0.000000000000000000e+00,7.100000000000000000e+02
0.000000000000000000e+00,7.300000000000000000e+02
5.821602803683909890e-05,7.500000000000000000e+02
1.164320560736781978e-04,7.700000000000000000e+02
1.746480841105172831e-04,7.900000000000000000e+02
0.000000000000000000e+00,8.100000000000000000e+02
5.821602803683909890e-05,8.300000000000000000e+02
5.821602803683909890e-05,8.500000000000000000e+02
0.000000000000000000e+00,8.700000000000000000e+02
0.000000000000000000e+00,8.900000000000000000e+02
0.000000000000000000e+00,9.100000000000000000e+02
5.821602803683909890e-05,9.300000000000000000e+02
0.000000000000000000e+00,9.500000000000000000e+02
0.000000000000000000e+00,9.700000000000000000e+02
0.000000000000000000e+00,9.900000000000000000e+02
0.000000000000000000e+00,1.010000000000000000e+03
5.821602803683909890e-05,1.030000000000000000e+03
5.821602803683909890e-05,1.050000000000000000e+03
5.821602803683909890e-05,1.070000000000000000e+03
1.746480841105172831e-04,1.090000000000000000e+03
0.000000000000000000e+00,1.110000000000000000e+03
5.821602803683909890e-05,1.130000000000000000e+03
0.000000000000000000e+00,1.150000000000000000e+03
5.821602803683909890e-05,1.170000000000000000e+03
1.164320560736781978e-04,1.190000000000000000e+03
0.000000000000000000e+00,1.210000000000000000e+03
5.821602803683909890e-05,1.230000000000000000e+03
5.821602803683909890e-05,1.250000000000000000e+03
5.821602803683909890e-05,1.270000000000000000e+03
1.164320560736781978e-04,1.290000000000000000e+03
5.821602803683909890e-05,1.310000000000000000e+03
0.000000000000000000e+00,1.330000000000000000e+03
0.000000000000000000e+00,1.350000000000000000e+03
5.821602803683909890e-05,1.370000000000000000e+03
5.821602803683909890e-05,1.390000000000000000e+03
0.000000000000000000e+00,1.410000000000000000e+03
0.000000000000000000e+00,1.430000000000000000e+03
0.000000000000000000e+00,1.450000000000000000e+03
1.164320560736781978e-04,1.470000000000000000e+03
0.000000000000000000e+00,1.490000000000000000e+03
5.821602803683909890e-05,1.510000000000000000e+03
5.821602803683909890e-05,1.530000000000000000e+03
0.000000000000000000e+00,1.550000000000000000e+03
0.000000000000000000e+00,1.570000000000000000e+03
1.164320560736781978e-04,1.590000000000000000e+03
0.000000000000000000e+00,1.610000000000000000e+03
0.000000000000000000e+00,1.630000000000000000e+03
0.000000000000000000e+00,1.650000000000000000e+03
0.000000000000000000e+00,1.670000000000000000e+03
0.000000000000000000e+00,1.690000000000000000e+03
0.000000000000000000e+00,1.710000000000000000e+03
0.000000000000000000e+00,1.730000000000000000e+03
5.821602803683909890e-05,1.750000000000000000e+03
5.821602803683909890e-05,1.770000000000000000e+03
1.164320560736781978e-04,1.790000000000000000e+03
1.164320560736781978e-04,1.810000000000000000e+03
5.821602803683909890e-05,1.830000000000000000e+03
2.328641121473563956e-04,1.850000000000000000e+03
0.000000000000000000e+00,1.870000000000000000e+03
5.821602803683909890e-05,1.890000000000000000e+03
1.164320560736781978e-04,1.910000000000000000e+03
0.000000000000000000e+00,1.930000000000000000e+03
5.821602803683909890e-05,1.950000000000000000e+03
5.821602803683909890e-05,1.970000000000000000e+03
0.000000000000000000e+00,1.990000000000000000e+03


==> 0vev_datarelease/data_files/fig16/phonon_energy_100_V.txt <==
0.000000000000000000e+00,1.000000000000000000e+01
2.414531631636975539e-01,3.000000000000000000e+01
3.491911583859090840e-01,5.000000000000000000e+01
6.620069694555856810e-01,7.000000000000000000e+01
5.277438883328611219e-01,9.000000000000000000e+01
1.245053561557333932e+00,1.100000000000000000e+02
2.592846932538476687e-02,1.300000000000000000e+02
1.752104595408720752e-02,1.500000000000000000e+02
1.602341659178510916e-02,1.700000000000000000e+02
1.995012772465037248e-02,1.900000000000000000e+02
2.444910373579367580e-02,2.100000000000000000e+02
8.249137341135588664e-03,2.300000000000000000e+02
6.623661569856479150e-03,2.500000000000000000e+02
6.270561964110454682e-03,2.700000000000000000e+02
6.240122342925452648e-03,2.900000000000000000e+02
8.042147917077574829e-03,3.100000000000000000e+02
4.231107344715315764e-03,3.300000000000000000e+02
3.719721708807279849e-03,3.500000000000000000e+02
3.616226996778271197e-03,3.700000000000000000e+02
3.543171905934266314e-03,3.900000000000000000e+02
3.859743966258290509e-03,4.100000000000000000e+02
2.824796845968212660e-03,4.300000000000000000e+02
2.398642149378180707e-03,4.500000000000000000e+02
2.289059513112172515e-03,4.700000000000000000e+02
1.966399528551148346e-03,4.900000000000000000e+02
2.380378376667179486e-03,5.100000000000000000e+02
1.917696134655144441e-03,5.300000000000000000e+02
1.680267089412126403e-03,5.500000000000000000e+02
1.631563695516122714e-03,5.700000000000000000e+02
1.467189741117110426e-03,5.900000000000000000e+02
1.187145226215089323e-03,6.100000000000000000e+02
1.010595423342075787e-03,6.300000000000000000e+02
8.157818477580611400e-04,6.500000000000000000e+02
8.279576962320620622e-04,6.700000000000000000e+02
1.028859196053077225e-03,6.900000000000000000e+02
8.036059992840602177e-04,7.100000000000000000e+02
8.157818477580612484e-04,7.300000000000000000e+02
9.131886355500685179e-04,7.500000000000000000e+02
6.696716660700500730e-04,7.700000000000000000e+02
6.696716660700501814e-04,7.900000000000000000e+02
5.418252570930405521e-04,8.100000000000000000e+02
6.696716660700501814e-04,8.300000000000000000e+02
6.392320448850479300e-04,8.500000000000000000e+02
4.687701662490350186e-04,8.700000000000000000e+02
6.514078933590487439e-04,8.900000000000000000e+02
5.235614843820392229e-04,9.100000000000000000e+02
5.540011055670414743e-04,9.300000000000000000e+02
4.809460147230359950e-04,9.500000000000000000e+02
5.418252570930406605e-04,9.700000000000000000e+02
5.052977116710377853e-04,9.900000000000000000e+02
6.087924237000455702e-04,1.010000000000000000e+03
6.514078933590488523e-04,1.030000000000000000e+03
5.113856359080381922e-04,1.050000000000000000e+03
5.174735601450387076e-04,1.070000000000000000e+03
4.748580904860355881e-04,1.090000000000000000e+03
4.809460147230360492e-04,1.110000000000000000e+03
3.226599845610242227e-04,1.130000000000000000e+03
3.165720603240237073e-04,1.150000000000000000e+03
3.530996057460264199e-04,1.170000000000000000e+03
3.896271511680291324e-04,1.190000000000000000e+03
3.348358330350250365e-04,1.210000000000000000e+03
3.774513026940281559e-04,1.230000000000000000e+03
3.043962118500227309e-04,1.250000000000000000e+03
3.287479087980245754e-04,1.270000000000000000e+03
3.348358330350250365e-04,1.290000000000000000e+03
3.104841360870232462e-04,1.310000000000000000e+03
2.556928179540190961e-04,1.330000000000000000e+03
2.009014998210150273e-04,1.350000000000000000e+03
2.313411210060173600e-04,1.370000000000000000e+03
2.009014998210150273e-04,1.390000000000000000e+03
2.069894240580155427e-04,1.410000000000000000e+03
2.191652725320163836e-04,1.430000000000000000e+03
1.887256513470141322e-04,1.450000000000000000e+03
2.252531967690168447e-04,1.470000000000000000e+03
2.069894240580155156e-04,1.490000000000000000e+03
2.130773482950159225e-04,1.510000000000000000e+03
1.582860301620118266e-04,1.530000000000000000e+03
2.069894240580154884e-04,1.550000000000000000e+03
2.009014998210150002e-04,1.570000000000000000e+03
1.095826362660082053e-04,1.590000000000000000e+03
1.461101816880109585e-04,1.610000000000000000e+03
1.582860301620118266e-04,1.630000000000000000e+03
1.217584847400091005e-04,1.650000000000000000e+03
1.461101816880109585e-04,1.670000000000000000e+03
1.034947120290077442e-04,1.690000000000000000e+03
1.095826362660082053e-04,1.710000000000000000e+03
1.095826362660082053e-04,1.730000000000000000e+03
4.870339389600364155e-05,1.750000000000000000e+03
1.095826362660081918e-04,1.770000000000000000e+03
9.131886355500683553e-05,1.790000000000000000e+03
6.087924237000455024e-05,1.810000000000000000e+03
1.034947120290077307e-04,1.830000000000000000e+03
1.156705605030086665e-04,1.850000000000000000e+03
7.914301508100592684e-05,1.870000000000000000e+03
6.696716660700500459e-05,1.890000000000000000e+03
1.034947120290077442e-04,1.910000000000000000e+03
5.479131813300409590e-05,1.930000000000000000e+03
7.305509084400546571e-05,1.950000000000000000e+03
7.305509084400546571e-05,1.970000000000000000e+03
2.435169694800182078e-05,1.990000000000000000e+03


==> 0vev_datarelease/data_files/fig16/phonon_energy_60_V.txt <==
0.000000000000000000e+00,1.000000000000000000e+01
1.622212798931144950e-01,3.000000000000000000e+01
9.241045415857853662e-01,5.000000000000000000e+01
1.660865241173140161e+00,7.000000000000000000e+01
3.596782115542405955e-02,9.000000000000000000e+01
3.427467944708985359e-02,1.100000000000000000e+02
3.412214415805073231e-02,1.300000000000000000e+02
1.342310543544243846e-02,1.500000000000000000e+02
1.157742843806911122e-02,1.700000000000000000e+02
1.191300607395517214e-02,1.900000000000000000e+02
6.940355651279928040e-03,2.100000000000000000e+02
6.620031544297778903e-03,2.300000000000000000e+02
6.787820362240810229e-03,2.500000000000000000e+02
4.850622191443997554e-03,2.700000000000000000e+02
4.301495150903165629e-03,2.900000000000000000e+02
3.737114581458421923e-03,3.100000000000000000e+02
3.737114581458421923e-03,3.300000000000000000e+02
3.050705780782383969e-03,3.500000000000000000e+02
2.760888731608056226e-03,3.700000000000000000e+02
2.272775806682875328e-03,3.900000000000000000e+02
2.104986988739844436e-03,4.100000000000000000e+02
1.952451699700725974e-03,4.300000000000000000e+02
1.784662881757694865e-03,4.500000000000000000e+02
1.311803485736425965e-03,4.700000000000000000e+02
1.403324659159897302e-03,4.900000000000000000e+02
1.342310543544249744e-03,5.100000000000000000e+02
1.098254081081658645e-03,5.300000000000000000e+02
1.235535841216865976e-03,5.500000000000000000e+02
8.999582053308033229e-04,5.700000000000000000e+02
9.914793787542750935e-04,5.900000000000000000e+02
4.728593960212694415e-04,6.100000000000000000e+02
6.406482139643006595e-04,6.300000000000000000e+02
4.881129249251814394e-04,6.500000000000000000e+02
3.203241069821502755e-04,6.700000000000000000e+02
3.660846936938861066e-04,6.900000000000000000e+02
5.643805694447411037e-04,7.100000000000000000e+02
1.677888179430311096e-04,7.300000000000000000e+02
3.355776358860622735e-04,7.500000000000000000e+02
3.050705780782383861e-04,7.700000000000000000e+02
4.270988093095337188e-04,7.900000000000000000e+02
3.050705780782383861e-04,8.100000000000000000e+02
2.135494046547668865e-04,8.300000000000000000e+02
3.050705780782383861e-04,8.500000000000000000e+02
2.593099913665026092e-04,8.700000000000000000e+02
3.050705780782383861e-04,8.900000000000000000e+02
3.203241069821503298e-04,9.100000000000000000e+02
1.677888179430311096e-04,9.300000000000000000e+02
2.288029335586787760e-04,9.500000000000000000e+02
2.593099913665026092e-04,9.700000000000000000e+02
1.677888179430311096e-04,9.900000000000000000e+02
1.372817601352072764e-04,1.010000000000000000e+03
1.220282312312953463e-04,1.030000000000000000e+03
1.677888179430311096e-04,1.050000000000000000e+03
1.830423468469430262e-04,1.070000000000000000e+03
1.525352890391191930e-04,1.090000000000000000e+03
1.982958757508549428e-04,1.110000000000000000e+03
1.830423468469430262e-04,1.130000000000000000e+03
1.830423468469430262e-04,1.150000000000000000e+03
2.135494046547668594e-04,1.170000000000000000e+03
1.525352890391191930e-04,1.190000000000000000e+03
1.372817601352072764e-04,1.210000000000000000e+03
1.525352890391191930e-04,1.230000000000000000e+03
1.372817601352072764e-04,1.250000000000000000e+03
1.372817601352072764e-04,1.270000000000000000e+03
1.372817601352072764e-04,1.290000000000000000e+03
1.525352890391191930e-04,1.310000000000000000e+03
1.677888179430311096e-04,1.330000000000000000e+03
1.220282312312953598e-04,1.350000000000000000e+03
1.677888179430311096e-04,1.370000000000000000e+03
6.101411561564767315e-05,1.390000000000000000e+03
1.220282312312953463e-04,1.410000000000000000e+03
9.152117342347151311e-05,1.430000000000000000e+03
9.152117342347151311e-05,1.450000000000000000e+03
1.372817601352072764e-04,1.470000000000000000e+03
4.576058671173575655e-05,1.490000000000000000e+03
7.626764451955959651e-05,1.510000000000000000e+03
1.067747023273834297e-04,1.530000000000000000e+03
4.576058671173575655e-05,1.550000000000000000e+03
4.576058671173575655e-05,1.570000000000000000e+03
4.576058671173575655e-05,1.590000000000000000e+03
0.000000000000000000e+00,1.610000000000000000e+03
9.152117342347151311e-05,1.630000000000000000e+03
3.050705780782383657e-05,1.650000000000000000e+03
1.525352890391191829e-05,1.670000000000000000e+03
9.152117342347151311e-05,1.690000000000000000e+03
1.067747023273834297e-04,1.710000000000000000e+03
4.576058671173575655e-05,1.730000000000000000e+03
4.576058671173575655e-05,1.750000000000000000e+03
3.050705780782383657e-05,1.770000000000000000e+03
1.220282312312953463e-04,1.790000000000000000e+03
4.576058671173575655e-05,1.810000000000000000e+03
4.576058671173575655e-05,1.830000000000000000e+03
7.626764451955959651e-05,1.850000000000000000e+03
4.576058671173575655e-05,1.870000000000000000e+03
1.525352890391191829e-05,1.890000000000000000e+03
1.525352890391191829e-05,1.910000000000000000e+03
4.576058671173575655e-05,1.930000000000000000e+03
3.050705780782383657e-05,1.950000000000000000e+03
3.050705780782383657e-05,1.970000000000000000e+03
1.525352890391191829e-05,1.990000000000000000e+03


==> 0vev_datarelease/data_files/fig16/recoil_energy_0_V.txt <==
1.692500000000000071e+01,7.997996055751775690e-02,4.079535457835273271e-02
2.077499999999999858e+01,1.624684100311365315e-02,2.811724663576232845e-03
2.462500000000000000e+01,9.625597003640044488e-03,9.217933363460511240e-04
2.847500000000000142e+01,6.679580951010817037e-03,8.667198309781657881e-04
3.232500000000000284e+01,4.665798280842206776e-03,7.633528480718815117e-04
3.617499999999999716e+01,3.527232576128538476e-03,4.589814818250675444e-04
4.002500000000000568e+01,2.885301436628576448e-03,6.206695295805608444e-04
4.387500000000000000e+01,1.749073038806882264e-03,4.123072102082256038e-04
4.772499999999999432e+01,1.312109046278672406e-03,2.815478804651778098e-04
5.157500000000000284e+01,1.545745113968196053e-03,3.463761616986124722e-04
5.542499999999999716e+01,1.050195155742786367e-03,2.859349229672749314e-04
5.927500000000000568e+01,9.916841147230913249e-04,3.992672577570479352e-04
6.312500000000000711e+01,7.285679243903457961e-04,2.122648499322744484e-04
6.697500000000000853e+01,4.950110168131601927e-04,1.673576968934282496e-04
7.082500000000000284e+01,9.026231381584373485e-04,2.871254804631857296e-04
7.467499999999999716e+01,4.658687720241209886e-04,1.842787733658590233e-04
7.852500000000000568e+01,5.533224024216017644e-04,3.407205263100143190e-04
8.237500000000000000e+01,4.369945675120980901e-04,1.953158713815053051e-04
8.622499999999999432e+01,2.331412057100240164e-04,1.164878797142874031e-04
9.007500000000000284e+01,3.496692297679465200e-04,2.017854928415360077e-04
9.392500000000001137e+01,2.622199960034017749e-04,1.200615195542684648e-04
9.777500000000000568e+01,1.165192554235854267e-04,1.164320560736781978e-04
1.016250000000000000e+02,2.621055497357996865e-04,1.672208835474235536e-04
1.054749999999999943e+02,2.329497613356616237e-04,1.426592675252329006e-04
1.093250000000000028e+02,8.737709903344897662e-05,1.334133143627549891e-04
1.131750000000000114e+02,8.739804760600956726e-05,6.509303387354708288e-05
1.170250000000000057e+02,2.039012573158553211e-04,1.049829776082255380e-04
1.208750000000000000e+02,2.038508667155597767e-04,1.049849090995892242e-04
1.247249999999999943e+02,1.164622448046030999e-04,1.647011555384866118e-04
1.285749999999999886e+02,5.822393585505018093e-05,5.821602803683909890e-05
1.324250000000000114e+02,1.455418777035596338e-04,8.734591821150593206e-05
1.362750000000000057e+02,1.746866250863427818e-04,1.008559373346616661e-04
1.401250000000000000e+02,1.456079160744980683e-04,1.050097941788764812e-04
1.439750000000000227e+02,0.000000000000000000e+00,0.000000000000000000e+00
1.478249999999999886e+02,1.456269699215796210e-04,1.050111335936950135e-04
1.516750000000000114e+02,5.825034607018277099e-05,5.821602803683909890e-05
1.555250000000000057e+02,8.735411506803896376e-05,6.509918711303296166e-05
1.593750000000000000e+02,8.733272151476119611e-05,8.736297054396929688e-05
1.632250000000000227e+02,5.821602803683909890e-05,5.823302705220376895e-05
1.670749999999999886e+02,8.732404205525864157e-05,6.510555168734330446e-05
1.709250000000000114e+02,5.822176359457157649e-05,5.823912867578401987e-05
1.747750000000000057e+02,5.825784156606927461e-05,5.823960682872114555e-05
1.786250000000000000e+02,2.914698213889072460e-05,2.910801401841954945e-05
1.824750000000000227e+02,2.914153871487101927e-05,2.910801401841954945e-05
1.863249999999999886e+02,2.912714289304561932e-05,2.910801401841954945e-05
1.901750000000000114e+02,5.823783177614210848e-05,5.823657291009171175e-05
1.940250000000000057e+02,2.912584052215490466e-05,2.910801401841954945e-05
1.978750000000000000e+02,5.826553690090450517e-05,1.008705600205232831e-04
2.017250000000000227e+02,2.912781382789762061e-05,6.510285266537159193e-05
2.055749999999999886e+02,0.000000000000000000e+00,0.000000000000000000e+00
2.094250000000000114e+02,0.000000000000000000e+00,0.000000000000000000e+00
2.132750000000000057e+02,2.912189728234422815e-05,2.910801401841954945e-05
2.171250000000000000e+02,2.912551143976498569e-05,2.910801401841954945e-05
2.209750000000000227e+02,5.824425329607769563e-05,5.823764011776724173e-05
2.248249999999999886e+02,0.000000000000000000e+00,0.000000000000000000e+00
2.286750000000000114e+02,2.911696223217894277e-05,2.910801401841954945e-05
2.325250000000000057e+02,0.000000000000000000e+00,0.000000000000000000e+00
2.363750000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00
2.402250000000000227e+02,0.000000000000000000e+00,0.000000000000000000e+00
2.440749999999999886e+02,2.910915589318267271e-05,2.910801401841954945e-05
2.479250000000000114e+02,2.911045081995008700e-05,6.511059805010343626e-05
2.517750000000000057e+02,5.822808527929004396e-05,1.009042544603342410e-04
2.556250000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00
2.594750000000000227e+02,0.000000000000000000e+00,0.000000000000000000e+00
2.633249999999999886e+02,0.000000000000000000e+00,0.000000000000000000e+00
2.671750000000000114e+02,0.000000000000000000e+00,0.000000000000000000e+00
2.710249999999999773e+02,0.000000000000000000e+00,0.000000000000000000e+00
2.748750000000000000e+02,2.914086170755863270e-05,6.511454607645030771e-05
2.787250000000000227e+02,2.913752346683083801e-05,2.910801401841954945e-05
2.825750000000000455e+02,8.740255797252570111e-05,6.511824475685788381e-05
2.864250000000000114e+02,0.000000000000000000e+00,0.000000000000000000e+00
2.902749999999999773e+02,0.000000000000000000e+00,0.000000000000000000e+00
2.941250000000000000e+02,2.912546375922208823e-05,6.512027129782860333e-05
2.979750000000000227e+02,2.912535730128997143e-05,6.511858411673074191e-05
3.018250000000000455e+02,0.000000000000000000e+00,0.000000000000000000e+00
3.056750000000000114e+02,8.739942032609434577e-05,1.335224740997626358e-04
3.095249999999999773e+02,2.914052287540555599e-05,2.910801401841954945e-05
3.133750000000000000e+02,2.914109350905449094e-05,6.511860903353701750e-05
3.172250000000000227e+02,2.913771575638127040e-05,2.910801401841954945e-05
3.210750000000000455e+02,0.000000000000000000e+00,0.000000000000000000e+00
3.249250000000000114e+02,0.000000000000000000e+00,0.000000000000000000e+00
3.287749999999999773e+02,2.912657009314851937e-05,2.910801401841954945e-05
3.326250000000000000e+02,2.912570450955915337e-05,2.910801401841954945e-05
3.364750000000000227e+02,2.912576207702730015e-05,6.512045893796921130e-05
3.403250000000000455e+02,2.912572356703868243e-05,2.910801401841954945e-05
3.441750000000000114e+02,5.825097629592747674e-05,5.821602803683909890e-05
3.480249999999999773e+02,2.912525273269447946e-05,2.910801401841954945e-05
3.518750000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00
3.557250000000000227e+02,2.912571124322818888e-05,6.513443467262509988e-05
3.595750000000000455e+02,2.912249501410323147e-05,6.513418859248431127e-05
3.634250000000000114e+02,0.000000000000000000e+00,0.000000000000000000e+00
3.672749999999999773e+02,0.000000000000000000e+00,0.000000000000000000e+00
3.711250000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00
3.749750000000000227e+02,2.912244781713878229e-05,2.910801401841954945e-05
3.788250000000000455e+02,0.000000000000000000e+00,0.000000000000000000e+00
3.826750000000000114e+02,0.000000000000000000e+00,0.000000000000000000e+00
3.865249999999999773e+02,2.912516286988900272e-05,6.513000182813770650e-05
3.903750000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00
3.942250000000000227e+02,0.000000000000000000e+00,0.000000000000000000e+00
3.980750000000000455e+02,5.823383654954538422e-05,5.826722921325344249e-05


==> 0vev_datarelease/data_files/fig16/recoil_energy_100_V.txt <==
1.692382812500000000e+01,1.171827944894799148e-02,6.124630233042291459e-04
2.077148437500000000e+01,1.105950755718965867e-02,1.920885796374414327e-03
2.461914062500000000e+01,6.644947411477386892e-03,1.390086701736880205e-03
2.846679687500000000e+01,4.597059496975780535e-03,5.387909548411557240e-04
3.231445312500000000e+01,3.186879392346322632e-03,5.609819433370420542e-04
3.616210937500000000e+01,2.791999137753194138e-03,2.580495539802500149e-04
4.000976562500000000e+01,2.343683793149396039e-03,3.688817928234963553e-04
4.385742187500000000e+01,1.900854731174554061e-03,3.849827878284741919e-04
4.770507812500000000e+01,1.544956476647523424e-03,3.335653096595796847e-04
5.155273437500000000e+01,1.162676729736508924e-03,2.104721093417067637e-04
5.540039062500000000e+01,8.893517186025773217e-04,2.655229732280108999e-04
5.924804687500000000e+01,7.031777882921059954e-04,1.630224280569566870e-04
6.309570312500000000e+01,5.867432622304374814e-04,9.547564133122647754e-05
6.694335937500000000e+01,4.999681592951743222e-04,1.463062489951796365e-04
7.079101562500000000e+01,4.786732235349324695e-04,2.273413573516483985e-04
7.463867187500000000e+01,3.663001836479132418e-04,1.097093779566512899e-04
7.848632812500000000e+01,3.020103317130497320e-04,7.813873046656699759e-05
8.233398437500000000e+01,2.605176823997853736e-04,5.819972847424286557e-05
8.618164062500000000e+01,2.253187476240862421e-04,5.522116759440168666e-05
9.002929687500000000e+01,2.045497850128037806e-04,4.218653994861252648e-05
9.387695312500000000e+01,1.781488708431422971e-04,5.679453657439292809e-05
9.772460937500000000e+01,1.723857061719484421e-04,3.902874558288672993e-05
1.015722656250000000e+02,1.503048732734832600e-04,7.649505348628891672e-05
1.054199218750000000e+02,1.374286623989329182e-04,4.999545558897680727e-05
1.092675781250000000e+02,1.264155028813313052e-04,6.335731699561745545e-05
1.131152343750000000e+02,1.022023940004975330e-04,3.062440962697828261e-05
1.169628906250000000e+02,9.824513528948492912e-05,3.493893910606286885e-05
1.208105468750000000e+02,1.037074161292361599e-04,5.670811662833062303e-05
1.246582031250000000e+02,1.007803899369348811e-04,5.487880990579473828e-05
1.285058593750000000e+02,8.437889443238786615e-05,4.835202677009251806e-05
1.323535156250000000e+02,7.941070656660672341e-05,4.045890744540332962e-05
1.362011718750000000e+02,8.841527674613718253e-05,6.278723824998821317e-05
1.400488281250000000e+02,6.509084880516336489e-05,2.966886231019100984e-05
1.438964843750000000e+02,5.029397172073982381e-05,1.997987490114463112e-05
1.477441406250000000e+02,4.882742996605222204e-05,1.923778498438688189e-05
1.515917968750000000e+02,4.556914383020993248e-05,1.932074612508148274e-05
1.554394531250000000e+02,4.263010033432239690e-05,1.740447818567638369e-05
1.592871093750000000e+02,3.847866931737675022e-05,1.773582318018100787e-05
1.631347656250000000e+02,3.906551054916043632e-05,1.842432575766901720e-05
1.669824218750000000e+02,4.130012146566658675e-05,1.617723442020353250e-05
1.708300781250000000e+02,4.005820881093058428e-05,1.603815909916193999e-05
1.746777343750000000e+02,4.425120873912683427e-05,2.320794257971411288e-05
1.785253906250000000e+02,5.804438091801193120e-05,4.384543865536205204e-05
1.823730468750000000e+02,4.860248631017395409e-05,3.749981850285134019e-05
1.862207031250000000e+02,3.689229840054533346e-05,1.880447951166499542e-05
1.900683593750000000e+02,2.735771483685251818e-05,1.501374717742579273e-05
1.939160156250000000e+02,2.838062770337865763e-05,1.377308357976872151e-05
1.977636718750000000e+02,3.133560829065474852e-05,1.818629766620837482e-05
2.016113281250000000e+02,2.848388277737295521e-05,1.419321702017214867e-05
2.054589843750000000e+02,2.756245766138908332e-05,1.321288701242468374e-05
2.093066406250000000e+02,2.700016794389245142e-05,1.380316423844458760e-05
2.131542968750000000e+02,2.234591373122938896e-05,1.419947238015127535e-05
2.170019531250000000e+02,2.211064520443324611e-05,1.470244589109196043e-05
2.208496093750000000e+02,2.101133806973652800e-05,1.306149757238864189e-05
2.246972656250000000e+02,2.026127373097972795e-05,1.292754565159765120e-05
2.285449218750000000e+02,1.785371855122692511e-05,1.814327046052939177e-05
2.323925781250000000e+02,1.766117323903829394e-05,1.971721956475102188e-05
2.362402343750000000e+02,1.684437246003363026e-05,2.037946823878067771e-05
2.400878906250000000e+02,1.584609891426827977e-05,1.886435051405596603e-05
2.439355468750000000e+02,1.782974188168379650e-05,1.840919610282490624e-05
2.477832031250000000e+02,1.744589961963684819e-05,1.457338042141218668e-05
2.516308593750000000e+02,2.182581150608090893e-05,1.228616393247658587e-05
2.554785156250000000e+02,2.733330042487136518e-05,1.984025039965761243e-05
2.593261718750000000e+02,2.467273322159536445e-05,1.465813193517298934e-05
2.631738281250000000e+02,2.367965649122185601e-05,1.354727158881122520e-05
2.670214843750000000e+02,2.183559838996066303e-05,1.453040701814452635e-05
2.708691406250000000e+02,2.082026268067472494e-05,1.174672070260133118e-05
2.747167968750000000e+02,2.223614069012485564e-05,1.407696865969141943e-05
2.785644531250000000e+02,1.988817634158750804e-05,1.185994174316578643e-05
2.824121093750000000e+02,1.850563727254218749e-05,1.083618677808771429e-05
2.862597656250000000e+02,2.161053318447647394e-05,1.459285398704230138e-05
2.901074218750000000e+02,2.094817407639601502e-05,1.536073443141717327e-05
2.939550781250000000e+02,1.760432497073681268e-05,1.122270810399781963e-05
2.978027343750000000e+02,1.692065214622083535e-05,1.068736515897848524e-05
3.016503906250000000e+02,1.942128812513443757e-05,1.412543991704884686e-05
3.054980468750000000e+02,1.946656731357098450e-05,1.356229306522569901e-05
3.093457031250000000e+02,1.475068997011421128e-05,1.017373784672866598e-05
3.131933593750000000e+02,1.256250783572905835e-05,1.284816494541273403e-05
3.170410156250000000e+02,1.034226492505804695e-05,1.440326325537613772e-05
3.208886718750000000e+02,1.037524944148208910e-05,1.395023391849863080e-05
3.247363281250000000e+02,1.159038881294005124e-05,1.406985048523961759e-05
3.285839843750000000e+02,1.192294428379668916e-05,1.233151774621760891e-05
3.324316406250000000e+02,1.333612862782030469e-05,1.088170011325554330e-05
3.362792968750000000e+02,1.529210921807309796e-05,1.078549954668511937e-05
3.401269531250000000e+02,1.508889985663685525e-05,1.056490842922719143e-05
3.439746093750000000e+02,1.416952033282064966e-05,1.005269390566893382e-05
3.478222656250000000e+02,1.095754647472562130e-05,1.224785756508645601e-05
3.516699218750000000e+02,1.126168321531265754e-05,1.185810292261628532e-05
3.555175781250000000e+02,1.207480828005264348e-05,1.156365980980083676e-05
3.593652343750000000e+02,1.306888929389257489e-05,9.990683231970939215e-06
3.632128906250000000e+02,1.471275229374246549e-05,1.222694324523599508e-05
3.670605468750000000e+02,1.719484523272517864e-05,1.573921136928624638e-05
3.709082031250000000e+02,1.610457018050905301e-05,1.630514470873552099e-05
3.747558593750000000e+02,1.711111215693000322e-05,1.665840264379140828e-05
3.786035156250000000e+02,1.718148416294119134e-05,1.692917167677383724e-05
3.824511718750000000e+02,1.585137870432418091e-05,1.305103884871681811e-05
3.862988281250000000e+02,1.126648094714625809e-05,9.525886138853639846e-06
3.901464843750000000e+02,9.852993247950287222e-06,1.069431115412302376e-05
3.939941406250000000e+02,1.169354728415042367e-05,9.043885188844649379e-06
3.978417968750000000e+02,1.306334726979146863e-05,1.331876698283326627e-05
4.016894531250000000e+02,1.027451686096718310e-05,9.052206784119694609e-06
4.055371093750000000e+02,9.114681597631572546e-06,1.134602320761813361e-05
4.093847656250000000e+02,7.450779915475678431e-06,1.001267454335367390e-05
4.132324218750000000e+02,9.749479975896734607e-06,9.522534680546748234e-06
4.170800781250000000e+02,1.123133893049654757e-05,9.537707577385672766e-06
4.209277343750000000e+02,1.321216836055517070e-05,1.226343113510658994e-05
4.247753906250000000e+02,1.303447560942577236e-05,1.304690276842503293e-05
4.286230468750000000e+02,1.364609485180607102e-05,1.448397574453569989e-05
4.324707031250000000e+02,1.727265932557333497e-05,2.300129503004697844e-05
4.363183593750000000e+02,1.605291000702799916e-05,1.960774323908882173e-05
4.401660156250000000e+02,1.280557760371773762e-05,1.356760998572873763e-05
4.440136718750000000e+02,9.263191738046505481e-06,8.433628110123959600e-06
4.478613281250000000e+02,8.241882162291821600e-06,7.578901441071377788e-06
4.517089843750000000e+02,8.214075618383848349e-06,9.340495014646733895e-06
4.555566406250000000e+02,6.481133710062789890e-06,9.170575000106133089e-06
4.594042968750000000e+02,6.532082775374203471e-06,8.197527162581334732e-06
4.632519531250000000e+02,7.500312927598704899e-06,8.250880421234720540e-06
4.670996093750000000e+02,8.451415151366772568e-06,8.175758653732521266e-06
4.709472656250000000e+02,8.534957474714442775e-06,8.618860899183548134e-06
4.747949218750000000e+02,7.861723015516043595e-06,7.666818503596378013e-06
4.786425781250000000e+02,7.573224304817664452e-06,7.215073570394036564e-06
4.824902343750000000e+02,7.300567041023741710e-06,7.857883096474582672e-06
4.863378906250000000e+02,8.196185039959643460e-06,8.521624708401426829e-06
4.901855468750000000e+02,9.325031555148666020e-06,1.033026223137408777e-05
4.940332031250000000e+02,8.279445621904821012e-06,8.800419053009974691e-06
4.978808593750000000e+02,7.287442234897624945e-06,7.104827178118720404e-06
5.017285156250000000e+02,6.960619656860245018e-06,7.104366115297622090e-06
5.055761718750000000e+02,5.936767509305607203e-06,6.937792403591895146e-06
5.094238281250000000e+02,6.248963361351137703e-06,6.805424482492916180e-06
5.132714843750000000e+02,6.093817258652461566e-06,6.668458771209398641e-06
5.171191406250000000e+02,6.336710314894432669e-06,7.632461455190774503e-06
5.209667968750000000e+02,5.721110545723654744e-06,7.246009192062540729e-06
5.248144531250000000e+02,6.439511296329748476e-06,6.788187313518218680e-06
5.286621093750000000e+02,6.455246205502647398e-06,6.853271769084171009e-06
5.325097656250000000e+02,5.979070714871219470e-06,6.906333958129825581e-06
5.363574218750000000e+02,6.583416594896494793e-06,6.920226008907116111e-06
5.402050781250000000e+02,6.335883601138773531e-06,7.040780677871423784e-06
5.440527343750000000e+02,6.025264572044723721e-06,6.573763694595950647e-06
5.479003906250000000e+02,6.160465753992624676e-06,6.417266338003180636e-06
5.517480468750000000e+02,4.806313362343420213e-06,7.254614552443108582e-06
5.555957031250000000e+02,3.974689827856694925e-06,8.334895490167980154e-06
5.594433593750000000e+02,3.856788766318646361e-06,8.189275520466739527e-06
5.632910156250000000e+02,4.467153769949054349e-06,7.723403124912490313e-06
5.671386718750000000e+02,5.154009986365804441e-06,6.839862275381652709e-06
5.709863281250000000e+02,6.055012048134750367e-06,6.876984161357546168e-06
5.748339843750000000e+02,5.501720977384923487e-06,6.469540705162876194e-06
5.786816406250000000e+02,5.392128767405770568e-06,7.017197819290331712e-06
5.825292968750000000e+02,7.623699645033270438e-06,1.010273468982269749e-05
5.863769531250000000e+02,9.112377495994961732e-06,1.352955273545008048e-05
5.902246093750000000e+02,8.673547497304562423e-06,1.162816421896809970e-05
5.940722656250000000e+02,7.122792018571274031e-06,8.274063843883820786e-06
5.979199218750000000e+02,5.680832931497808905e-06,6.654879710973800638e-06
6.017675781250000000e+02,4.659863324816098033e-06,5.761915959908927154e-06
6.056152343750000000e+02,3.191380806310519412e-06,5.823212501847248017e-06
6.094628906250000000e+02,3.682124343682215765e-06,6.424577182520556693e-06
6.133105468750000000e+02,5.040465860122067288e-06,5.827681912665744759e-06
6.171582031250000000e+02,4.592836748200675863e-06,5.998362276146697620e-06
6.210058593750000000e+02,3.933529131969724415e-06,6.189856696794452801e-06
6.248535156250000000e+02,3.880928204946898774e-06,5.834436586461457556e-06
6.287011718750000000e+02,4.787630732545760909e-06,6.897880316757652990e-06
6.325488281250000000e+02,4.630945658449723910e-06,6.104978445614009573e-06
6.363964843750000000e+02,4.514239914211457184e-06,5.703799839957113640e-06
6.402441406250000000e+02,4.803541560018775153e-06,5.644445444770950548e-06
6.440917968750000000e+02,4.197160957544959778e-06,5.499865859876886188e-06
6.479394531250000000e+02,4.456459429375891752e-06,5.557172415660481051e-06
6.517871093750000000e+02,4.431297573888619531e-06,5.872556335794178096e-06
6.556347656250000000e+02,3.905394911090816947e-06,5.013330322770360812e-06
6.594824218750000000e+02,4.985825656895333813e-06,6.010569544178575881e-06
6.633300781250000000e+02,5.141695797902651821e-06,6.975811256380976306e-06
6.671777343750000000e+02,4.565195008584273619e-06,6.468895743953219889e-06
6.710253906250000000e+02,4.356662225923928948e-06,5.653140793836141150e-06
6.748730468750000000e+02,5.548492368266135802e-06,7.509544500677431449e-06
6.787207031250000000e+02,6.488345992261523290e-06,8.766465452263640998e-06
6.825683593750000000e+02,5.963703647888206756e-06,8.990973552224939514e-06
6.864160156250000000e+02,7.804219279453451376e-06,1.264006305394394540e-05
6.902636718750000000e+02,9.158734458900894430e-06,1.408456779719785226e-05
6.941113281250000000e+02,7.554308434720457138e-06,1.056916277572030636e-05
6.979589843750000000e+02,5.088872987749276923e-06,7.205048307916634968e-06
7.018066406250000000e+02,3.352603323221505231e-06,4.846725018291738076e-06
7.056542968750000000e+02,3.168199767145306923e-06,4.992428511317467554e-06
7.095019531250000000e+02,3.259213454057968350e-06,4.673414324009705184e-06
7.133496093750000000e+02,3.378326534999698166e-06,4.771490289373349044e-06
7.171972656250000000e+02,3.565143529959341684e-06,5.119808973274954443e-06
7.210449218750000000e+02,3.375382537747573894e-06,5.254207514819952846e-06
7.248925781250000000e+02,3.214903754279740870e-06,4.823794789751656117e-06
7.287402343750000000e+02,2.945925865433666626e-06,4.766400218483344483e-06
7.325878906250000000e+02,2.801924996597981388e-06,4.355251799539348018e-06
7.364355468750000000e+02,2.314414964343155802e-06,4.465133771731292283e-06
7.402832031250000000e+02,2.267673750562892966e-06,4.749763524131146178e-06
7.441308593750000000e+02,2.170747348420596375e-06,4.784965040802561341e-06
7.479785156250000000e+02,2.725327986494744810e-06,5.025884138634346659e-06
7.518261718750000000e+02,2.659402414783103955e-06,4.447183024320286663e-06
7.556738281250000000e+02,3.995524808810311002e-06,6.390604341898697544e-06
7.595214843750000000e+02,5.459901878512223962e-06,8.629282107638994994e-06
7.633691406250000000e+02,5.675473562152922205e-06,8.981199396097048389e-06
7.672167968750000000e+02,3.374458206498593510e-06,5.175752303391489255e-06
7.710644531250000000e+02,2.645466805274276986e-06,4.347015227271757307e-06
7.749121093750000000e+02,2.460728235597348852e-06,4.236319021179524254e-06
7.787597656250000000e+02,3.181499407980397881e-06,5.295145727529691937e-06
7.826074218750000000e+02,4.186428827169685177e-06,6.999791072438363372e-06
7.864550781250000000e+02,4.112996435097390295e-06,6.763575975656536630e-06
7.903027343750000000e+02,3.402547641290175227e-06,5.427434720696641047e-06
7.941503906250000000e+02,3.807852231122349714e-06,6.356235947185224374e-06
7.979980468750000000e+02,6.245327646118634446e-06,1.025189917391281640e-05
8.018457031250000000e+02,6.677789237867409663e-06,1.228755695816064978e-05
8.056933593750000000e+02,6.667521692874136758e-06,1.219019165410924119e-05
8.095410156250000000e+02,4.988543464080894062e-06,9.179943401115749779e-06
8.133886718750000000e+02,5.184428562655105368e-06,8.217226750059610491e-06
8.172363281250000000e+02,4.243565415541555516e-06,7.687719115758662940e-06
8.210839843750000000e+02,4.130898352817704083e-06,7.263727027890331904e-06
8.249316406250000000e+02,4.964866622343074538e-06,7.922000792205613899e-06
8.287792968750000000e+02,6.786566830600647703e-06,1.105779011246859975e-05
8.326269531250000000e+02,5.681930043847349316e-06,9.678466313825404645e-06
8.364746093750000000e+02,4.523654077107141784e-06,7.709633169041035561e-06
8.403222656250000000e+02,4.468229369990870970e-06,7.306182884968821660e-06
8.441699218750000000e+02,3.167708561656386373e-06,5.603244533456550400e-06
8.480175781250000000e+02,3.278124219474899060e-06,5.831010869697892563e-06
8.518652343750000000e+02,3.155782697122270631e-06,5.564488050827721761e-06
8.557128906250000000e+02,4.685320189382033167e-06,8.552477127615097112e-06
8.595605468750000000e+02,6.338464735794726166e-06,1.216533883404622710e-05
8.634082031250000000e+02,6.606311846930038523e-06,1.221178453711381734e-05
8.672558593750000000e+02,6.615607203477260505e-06,1.240299982738998243e-05
8.711035156250000000e+02,4.879292628211172053e-06,9.491938232934214983e-06
8.749511718750000000e+02,4.361904222179766621e-06,7.792923350026908290e-06
8.787988281250000000e+02,3.910377765335910813e-06,7.239242796440427376e-06
8.826464843750000000e+02,3.200701476967511917e-06,6.392649428420789605e-06
8.864941406250000000e+02,3.111355675494679328e-06,5.822338986509749407e-06
8.903417968750000000e+02,2.806710493936380106e-06,5.402437118161355868e-06
8.941894531250000000e+02,2.296013700629267399e-06,4.792382954590142100e-06
8.980371093750000000e+02,4.504817971510627585e-06,8.913471370079308954e-06
9.018847656250000000e+02,7.820011448684913920e-06,1.534328853414091773e-05
9.057324218750000000e+02,8.564402461569494172e-06,1.647733103575256316e-05
9.095800781250000000e+02,7.141831862344805645e-06,1.443328315831193984e-05
9.134277343750000000e+02,4.252177614378917678e-06,8.350112468218757076e-06
9.172753906250000000e+02,2.141027773329497692e-06,4.867564247178916439e-06
9.211230468750000000e+02,2.250328888005848813e-06,4.944155209025104860e-06
9.249707031250000000e+02,2.705370317030751713e-06,5.425327883420111394e-06
9.288183593750000000e+02,3.480909269556080996e-06,7.059033306981551939e-06
9.326660156250000000e+02,3.653168828279570873e-06,7.484501079564542670e-06
9.365136718750000000e+02,3.262819295959348378e-06,6.898645042954464701e-06
9.403613281250000000e+02,2.879282204419749228e-06,6.103684762188315007e-06
9.442089843750000000e+02,3.654460826877854677e-06,7.855975758115327120e-06
9.480566406250000000e+02,3.521094892688104311e-06,7.175688256461966192e-06
9.519042968750000000e+02,2.513125122390759584e-06,5.778828564568801587e-06
9.557519531250000000e+02,2.376314346098577870e-06,5.012646070249786331e-06
9.595996093750000000e+02,2.485837802729176463e-06,5.481076501135741386e-06
9.634472656250000000e+02,3.095454429381384651e-06,6.974009309118603511e-06
9.672949218750000000e+02,3.896747317276477389e-06,8.748326521321729920e-06
9.711425781250000000e+02,7.282291302877954448e-06,1.585859794477118055e-05
9.749902343750000000e+02,1.044190065594860350e-05,2.190875508415017164e-05
9.788378906250000000e+02,1.186737321169913125e-05,2.442339340617033814e-05
9.826855468750000000e+02,8.430886589247191728e-06,1.781166417564614154e-05
9.865332031250000000e+02,3.830789725539746885e-06,8.241073062706127825e-06
9.903808593750000000e+02,1.858314502290827433e-06,4.575549184595217011e-06
9.942285156250000000e+02,1.661019333425524573e-06,4.413244216706521019e-06
9.980761718750000000e+02,2.149792679715406104e-06,5.537079675603353387e-06


==> 0vev_datarelease/data_files/fig16/recoil_energy_60_V.txt <==
1.692382812500000000e+01,1.343514973940223602e-02,7.390314710455345203e-04
2.077148437500000000e+01,1.301703773104182470e-02,2.455656634888534612e-03
2.461914062500000000e+01,8.441953724321235239e-03,1.573296359181398669e-03
2.846679687500000000e+01,5.722376038581349425e-03,3.177530672638317574e-04
3.231445312500000000e+01,3.668129307322503824e-03,6.810111932903891493e-04
3.616210937500000000e+01,2.510724366359378800e-03,8.729081241815738086e-04
4.000976562500000000e+01,1.591731773122695513e-03,3.474899475571214505e-04
4.385742187500000000e+01,1.189236338903024116e-03,1.907280571390929439e-04
4.770507812500000000e+01,1.009591318915561281e-03,1.419562692089363872e-04
5.155273437500000000e+01,8.758232455937668606e-04,1.439965834212460151e-04
5.540039062500000000e+01,7.718300790014308733e-04,1.291573246776356039e-04
5.924804687500000000e+01,6.464063646874284533e-04,1.157507131219580315e-04
6.309570312500000000e+01,5.488300989820843988e-04,1.905776649280523040e-04
6.694335937500000000e+01,5.388974698498296030e-04,1.156274918461224198e-04
7.079101562500000000e+01,5.858112828116435623e-04,2.476952697187637955e-04
7.463867187500000000e+01,4.884086391958981054e-04,1.918309151966181270e-04
7.848632812500000000e+01,4.149831704472435666e-04,1.945026425091318518e-04
8.233398437500000000e+01,3.502164769231579577e-04,1.741990044818549001e-04
8.618164062500000000e+01,2.830779109742335617e-04,1.428173767932281271e-04
9.002929687500000000e+01,2.622068038573103230e-04,1.523563090962757314e-04
9.387695312500000000e+01,1.921117367321163575e-04,1.059297621784978952e-04
9.772460937500000000e+01,1.591527536591082626e-04,6.399210047935241128e-05
1.015722656250000000e+02,1.239877671499441461e-04,6.753700542845597100e-05
1.054199218750000000e+02,1.337771450752636140e-04,7.683941100188729613e-05
1.092675781250000000e+02,1.401459596794955875e-04,1.231710042139433120e-04
1.131152343750000000e+02,1.249530633185149764e-04,1.147924593521784545e-04
1.169628906250000000e+02,9.382849336132757768e-05,6.865054897968792306e-05
1.208105468750000000e+02,8.346196712658628678e-05,7.053357924047600218e-05
1.246582031250000000e+02,6.806564378963536415e-05,5.099778629470776327e-05
1.285058593750000000e+02,5.521958974264238988e-05,4.183077896897063045e-05
1.323535156250000000e+02,4.100272633821217590e-05,2.670878285537581004e-05
1.362011718750000000e+02,3.752694458914368524e-05,2.933684388814277759e-05
1.400488281250000000e+02,3.884797206176864590e-05,2.587995115247968515e-05
1.438964843750000000e+02,4.549467383554691227e-05,3.648376086448798067e-05
1.477441406250000000e+02,3.837611801033978130e-05,2.822028143561081275e-05
1.515917968750000000e+02,3.168494614780965961e-05,2.688046962020631254e-05
1.554394531250000000e+02,2.694779649837403233e-05,3.045663934377537143e-05
1.592871093750000000e+02,2.818100567484954026e-05,2.210413205662374074e-05
1.631347656250000000e+02,2.750995706221823754e-05,2.649153038793430759e-05
1.669824218750000000e+02,2.307228925150808617e-05,3.179125747654377602e-05
1.708300781250000000e+02,2.777891080940515179e-05,3.190073341982477333e-05
1.746777343750000000e+02,2.341065235247399213e-05,2.434335825005088519e-05
1.785253906250000000e+02,2.308560049006578690e-05,3.307235282291790641e-05
1.823730468750000000e+02,2.503125422175559003e-05,2.431420985041847326e-05
1.862207031250000000e+02,3.542888852049588740e-05,3.339914408209108964e-05
1.900683593750000000e+02,3.006790564623412168e-05,2.953186999185431001e-05
1.939160156250000000e+02,2.574449799143247022e-05,2.443587761434708235e-05
1.977636718750000000e+02,2.761502273141548688e-05,2.514916512514247108e-05
2.016113281250000000e+02,2.540368083985417431e-05,2.357143461038744487e-05
2.054589843750000000e+02,2.087529723395267688e-05,2.866063925468767383e-05
2.093066406250000000e+02,2.191459312553992479e-05,2.731775393892204532e-05
2.131542968750000000e+02,2.607212737271080504e-05,2.345855225944329627e-05
2.170019531250000000e+02,2.433451145876794417e-05,2.156361570295540329e-05
2.208496093750000000e+02,2.036449125560149901e-05,2.091079675385346039e-05
2.246972656250000000e+02,1.742089619008132224e-05,3.105079022456815686e-05
2.285449218750000000e+02,1.480408329811570855e-05,3.177100827055019037e-05
2.323925781250000000e+02,1.569297092430717514e-05,3.021400153565883669e-05
2.362402343750000000e+02,1.581592420816034354e-05,2.933638533387180705e-05
2.400878906250000000e+02,1.607279461676197860e-05,3.123384135057723785e-05
2.439355468750000000e+02,1.909416795741054310e-05,2.403405168251375497e-05
2.477832031250000000e+02,2.246011755760075765e-05,2.227103806397997095e-05
2.516308593750000000e+02,1.880722566988164436e-05,2.622402714372639584e-05
2.554785156250000000e+02,1.702270336429891667e-05,2.911535305899754956e-05
2.593261718750000000e+02,1.837696561607795348e-05,2.786037072023313458e-05
2.631738281250000000e+02,1.834858577651886531e-05,2.770059247578946041e-05
2.670214843750000000e+02,1.835471182342745264e-05,2.550884651519806754e-05
2.708691406250000000e+02,2.114706548860776784e-05,2.210767882475746297e-05
2.747167968750000000e+02,2.602982090741197727e-05,2.064070969253103250e-05
2.785644531250000000e+02,2.853348933793150948e-05,2.236973759771470290e-05
2.824121093750000000e+02,3.043574891518458999e-05,2.381664040856652952e-05
2.862597656250000000e+02,2.589154444573349195e-05,2.064683751073260827e-05
2.901074218750000000e+02,2.355386959568757206e-05,1.978837757898770300e-05
2.939550781250000000e+02,2.567976039351742445e-05,2.013319651245221040e-05
2.978027343750000000e+02,2.259553474719069746e-05,2.134576599432386467e-05
3.016503906250000000e+02,1.825885195373010459e-05,2.240605665263984653e-05
3.054980468750000000e+02,2.042834081259017355e-05,2.259901616130595130e-05
3.093457031250000000e+02,2.270878332091428377e-05,1.917510220636587013e-05
3.131933593750000000e+02,2.418065126916602326e-05,1.947641498138456356e-05
3.170410156250000000e+02,2.216944270494388501e-05,1.863091761298006597e-05
3.208886718750000000e+02,1.775659013689837772e-05,1.875252444038485298e-05
3.247363281250000000e+02,1.614800867435287068e-05,2.196626194374176516e-05
3.285839843750000000e+02,1.746338883551470190e-05,2.095371798176723791e-05
3.324316406250000000e+02,1.683077670270881522e-05,2.096464598880778943e-05
3.362792968750000000e+02,1.501671507686203707e-05,2.255093539936692083e-05
3.401269531250000000e+02,1.561466280261236854e-05,2.219218671657139020e-05
3.439746093750000000e+02,1.601015444389159922e-05,2.049169754944954509e-05
3.478222656250000000e+02,1.971145735934178974e-05,1.860867246433835269e-05
3.516699218750000000e+02,2.163922829438693545e-05,1.876204412154366594e-05
3.555175781250000000e+02,1.795506500149204296e-05,2.133308875356794502e-05
3.593652343750000000e+02,1.721539327933991795e-05,1.940946405484190638e-05
3.632128906250000000e+02,2.007685173285416987e-05,1.837682965752061723e-05
3.670605468750000000e+02,1.616352639936650360e-05,1.924943194888760259e-05
3.709082031250000000e+02,1.448946289019482075e-05,2.181953017042264828e-05
3.747558593750000000e+02,1.460041163606569701e-05,2.040799673265438600e-05
3.786035156250000000e+02,1.318606481565982152e-05,2.329557939763617501e-05
3.824511718750000000e+02,1.651150631818671958e-05,1.923628544504209456e-05
3.862988281250000000e+02,1.850026481695640776e-05,2.096718885419292551e-05
3.901464843750000000e+02,1.373838225721995662e-05,2.203442164920090221e-05
3.939941406250000000e+02,1.188630836223202569e-05,2.599686973213061753e-05
3.978417968750000000e+02,1.196242926287988562e-05,2.403544797862995329e-05
4.016894531250000000e+02,1.501385548137434210e-05,2.164008767784030899e-05
4.055371093750000000e+02,1.925628351324652342e-05,2.271466583636536229e-05
4.093847656250000000e+02,1.737227184159581940e-05,1.926920843796141130e-05
4.132324218750000000e+02,1.679839924417644647e-05,2.099743426140392164e-05
4.170800781250000000e+02,1.655390041454236709e-05,2.346257083679198949e-05
4.209277343750000000e+02,1.687422057306794658e-05,2.312813728206530628e-05
4.247753906250000000e+02,1.612536793584446311e-05,2.218524735046382997e-05
4.286230468750000000e+02,1.652760117926292590e-05,1.885196095324918715e-05
4.324707031250000000e+02,2.068024843658167929e-05,2.222344306179694783e-05
4.363183593750000000e+02,1.902348447312911234e-05,1.849794280892932879e-05
4.401660156250000000e+02,1.828819528436350750e-05,1.840628465617036934e-05
4.440136718750000000e+02,1.857046566686262098e-05,1.925936644013264876e-05
4.478613281250000000e+02,1.894940706393685666e-05,1.774607724131383179e-05
4.517089843750000000e+02,1.832238298227164389e-05,1.944285241287394697e-05
4.555566406250000000e+02,2.139745893219410883e-05,2.301250992654711310e-05
4.594042968750000000e+02,2.543045705916301071e-05,2.820830786549683038e-05
4.632519531250000000e+02,2.029603716756292199e-05,2.548375562525647070e-05
4.670996093750000000e+02,2.357196198362313975e-05,2.957497143441790752e-05
4.709472656250000000e+02,2.282469305376810925e-05,2.797368337992933013e-05
4.747949218750000000e+02,1.737347591767445207e-05,1.919380965480611153e-05
4.786425781250000000e+02,1.579546047017646806e-05,1.695504069705405003e-05
4.824902343750000000e+02,1.532656340559281131e-05,1.790391780388837843e-05
4.863378906250000000e+02,1.486304405475337542e-05,1.661326776506166791e-05
4.901855468750000000e+02,1.475882705582435410e-05,1.645668984748758820e-05
4.940332031250000000e+02,1.504860557293271679e-05,1.740216269328785154e-05
4.978808593750000000e+02,1.703738621045283258e-05,2.096270205583375951e-05
5.017285156250000000e+02,1.859637344596515050e-05,2.213966649691498319e-05
5.055761718750000000e+02,1.324354324696124844e-05,1.619788062021204703e-05
5.094238281250000000e+02,1.283952509265804849e-05,1.721684017870001843e-05
5.132714843750000000e+02,1.202280091122570625e-05,1.548455279261439684e-05
5.171191406250000000e+02,1.260108279120920473e-05,1.570437936732213018e-05
5.209667968750000000e+02,1.103924284169928837e-05,1.499791838250505778e-05
5.248144531250000000e+02,1.126896924470337176e-05,1.695578536890758882e-05
5.286621093750000000e+02,1.171465169955153371e-05,1.516739865267392696e-05
5.325097656250000000e+02,1.311475099383634571e-05,1.580539325904542014e-05
5.363574218750000000e+02,1.838376628110264434e-05,2.242475761489949371e-05
5.402050781250000000e+02,1.969818061050451516e-05,2.767248790330068274e-05
5.440527343750000000e+02,2.041386115630745986e-05,2.687648785200467188e-05
5.479003906250000000e+02,1.775473601336641005e-05,2.265786168751770567e-05
5.517480468750000000e+02,1.182430193099468904e-05,1.528342685232203903e-05
5.555957031250000000e+02,1.130178785415465311e-05,1.493752245172633916e-05
5.594433593750000000e+02,1.386619768510795888e-05,1.798829519958653077e-05
5.632910156250000000e+02,1.447283099031147744e-05,1.757549134700798219e-05
5.671386718750000000e+02,1.170348737858082532e-05,1.470803702065426484e-05
5.709863281250000000e+02,1.069421828976886768e-05,1.432776001300095711e-05
5.748339843750000000e+02,1.046894344357941965e-05,1.515223720150684769e-05
5.786816406250000000e+02,9.859836108968442556e-06,1.363081281054492053e-05
5.825292968750000000e+02,1.145918472758263128e-05,1.442488980126752637e-05
5.863769531250000000e+02,1.277742530777391818e-05,1.867207937283430760e-05
5.902246093750000000e+02,1.430676705394014706e-05,1.907145152469787741e-05
5.940722656250000000e+02,1.266515316158220568e-05,1.579445078487968810e-05
5.979199218750000000e+02,1.022953148504488155e-05,1.334435663408857477e-05
6.017675781250000000e+02,8.049915581482283916e-06,1.436281430514513619e-05
6.056152343750000000e+02,6.035941382667406554e-06,1.410190889612601279e-05
6.094628906250000000e+02,5.430848958156041774e-06,1.348565156656663134e-05
6.133105468750000000e+02,7.043545316767583844e-06,1.407222249514295936e-05
6.171582031250000000e+02,8.688990113764795550e-06,1.226804336732169166e-05
6.210058593750000000e+02,1.094843894953959960e-05,1.453138466850563820e-05
6.248535156250000000e+02,1.121343189148952388e-05,1.646528656774572168e-05
6.287011718750000000e+02,8.503111354688646528e-06,1.317966419259248675e-05
6.325488281250000000e+02,8.161026989744588387e-06,1.203702282352008713e-05
6.363964843750000000e+02,6.609830533176713436e-06,1.323197850284832536e-05
6.402441406250000000e+02,5.615655241214558557e-06,1.297372819109705924e-05
6.440917968750000000e+02,6.613204311083096181e-06,1.235084026231231896e-05
6.479394531250000000e+02,7.193108588669715944e-06,1.138964410145942132e-05
6.517871093750000000e+02,7.048237454070879125e-06,1.244918615457801838e-05
6.556347656250000000e+02,6.258136674827300579e-06,1.207881591996169762e-05
6.594824218750000000e+02,7.000052947561982433e-06,1.140786011240883296e-05
6.633300781250000000e+02,9.399527116506413115e-06,1.323634603742716024e-05
6.671777343750000000e+02,1.518815693124678671e-05,2.391512399985287692e-05
6.710253906250000000e+02,1.358987665663508341e-05,2.075480586226643865e-05
6.748730468750000000e+02,1.016885679311111593e-05,1.638040391803538049e-05
6.787207031250000000e+02,1.085610385496289766e-05,1.540431430500623306e-05
6.825683593750000000e+02,1.134730750580208703e-05,1.815219476622762602e-05
6.864160156250000000e+02,1.143016811183318936e-05,1.654762915424846722e-05
6.902636718750000000e+02,1.088126952496391788e-05,1.700775577385891301e-05
6.941113281250000000e+02,7.771931679579431848e-06,1.275915008678108820e-05
6.979589843750000000e+02,8.644241701370659648e-06,1.428595541891238573e-05
7.018066406250000000e+02,8.939998627383374051e-06,1.362112209912415187e-05
7.056542968750000000e+02,8.334670341264159817e-06,1.265781308485450525e-05
7.095019531250000000e+02,9.258841448276038490e-06,1.488128109013861096e-05
7.133496093750000000e+02,9.258860091199425178e-06,1.433845222497344365e-05
7.171972656250000000e+02,9.707578049262814333e-06,1.537653628912849903e-05
7.210449218750000000e+02,1.067210863924435329e-05,1.907565755449001040e-05
7.248925781250000000e+02,1.312326007901920978e-05,2.089085834117692796e-05
7.287402343750000000e+02,1.391801428512276348e-05,2.404717303178365289e-05
7.325878906250000000e+02,1.733529723457193929e-05,2.993723243533965374e-05
7.364355468750000000e+02,1.629610210516729921e-05,2.697253506536447757e-05
7.402832031250000000e+02,1.111226141511220794e-05,1.883196515063073490e-05
7.441308593750000000e+02,7.649078786845692177e-06,1.272005870328570527e-05
7.479785156250000000e+02,6.987054762942512615e-06,1.112150665729947280e-05
7.518261718750000000e+02,7.272615130473182335e-06,1.254918299659080950e-05
7.556738281250000000e+02,9.721557265192765752e-06,1.750110062573479946e-05
7.595214843750000000e+02,8.698115554338333846e-06,1.545065993227950061e-05
7.633691406250000000e+02,7.117640991443234113e-06,1.267575023157679495e-05
7.672167968750000000e+02,5.194376706073002989e-06,9.144085816629921086e-06
7.710644531250000000e+02,4.747319639652362795e-06,8.961052653844312003e-06
7.749121093750000000e+02,5.715117147182047894e-06,1.022506675303594272e-05
7.787597656250000000e+02,6.878295174544702675e-06,1.140044190614528681e-05
7.826074218750000000e+02,5.642208238653139037e-06,1.015153758408373946e-05
7.864550781250000000e+02,4.470852067157878176e-06,8.990901056126983143e-06
7.903027343750000000e+02,4.367435632328345944e-06,8.387727028516910716e-06
7.941503906250000000e+02,4.393427380174098251e-06,8.440218430919226662e-06
7.979980468750000000e+02,5.152590133806364470e-06,9.025782411098733427e-06
8.018457031250000000e+02,5.633199682075156415e-06,1.167158715434838971e-05
8.056933593750000000e+02,7.982511666647013724e-06,1.453183790550364505e-05
8.095410156250000000e+02,8.528537188695761723e-06,1.643505134407998965e-05
8.133886718750000000e+02,1.021735637791449091e-05,1.938039136686690032e-05
8.172363281250000000e+02,8.260725895994093087e-06,1.612747309077936747e-05
8.210839843750000000e+02,9.729685947052054565e-06,1.819769719176544582e-05
8.249316406250000000e+02,9.144965043900288491e-06,1.727547547053413663e-05
8.287792968750000000e+02,8.462696334698638630e-06,1.596578871539380121e-05
8.326269531250000000e+02,6.027607243552911574e-06,1.250820756310282340e-05
8.364746093750000000e+02,5.867284594385931446e-06,1.180805148101642835e-05
8.403222656250000000e+02,1.316911456464848561e-05,2.404804331123888030e-05
8.441699218750000000e+02,1.717818032537912751e-05,3.434288559916532838e-05
8.480175781250000000e+02,1.537654386297701285e-05,2.868077815834097955e-05
8.518652343750000000e+02,1.398998448002018937e-05,2.687823810478988845e-05
8.557128906250000000e+02,1.821147559121248172e-05,3.570147488830189593e-05
8.595605468750000000e+02,1.798121477291002055e-05,3.395360134031498428e-05
8.634082031250000000e+02,1.472464306113196418e-05,2.788971006731777306e-05
8.672558593750000000e+02,1.263768505700235776e-05,2.377754925359139971e-05
8.711035156250000000e+02,7.562948900544997068e-06,1.484671437237629155e-05
8.749511718750000000e+02,6.316373116448231718e-06,1.292442762597304691e-05
8.787988281250000000e+02,6.220994682928340704e-06,1.358250577003602044e-05
8.826464843750000000e+02,7.514591785746126093e-06,1.729099545188690092e-05
8.864941406250000000e+02,8.915819015017754115e-06,1.855020077701877664e-05
8.903417968750000000e+02,8.948949573186692976e-06,1.880205298495290578e-05
8.941894531250000000e+02,6.400848124028374184e-06,1.499006156178671707e-05
8.980371093750000000e+02,4.355222861087387602e-06,1.031534883223111998e-05
9.018847656250000000e+02,2.165838999235615971e-06,6.009047199829148047e-06
9.057324218750000000e+02,1.522783364863340510e-06,4.962551662860376176e-06
9.095800781250000000e+02,1.565559336483614491e-06,5.146865095389187841e-06
9.134277343750000000e+02,3.180678540318760913e-06,7.918527895575613675e-06
9.172753906250000000e+02,5.236698530942585618e-06,1.261343599255328480e-05
9.211230468750000000e+02,6.173090572345419533e-06,1.413863813476216034e-05
9.249707031250000000e+02,4.965684908809265915e-06,1.125948189725918639e-05
9.288183593750000000e+02,5.057511057942062472e-06,1.252661255620924749e-05
9.326660156250000000e+02,5.650879912574299720e-06,1.330188721594914739e-05
9.365136718750000000e+02,5.187520336005427748e-06,1.169265921781677911e-05
9.403613281250000000e+02,3.068404000893640755e-06,8.151209132731552365e-06
9.442089843750000000e+02,2.833498757525620471e-06,7.920714492174929966e-06
9.480566406250000000e+02,3.420554245889209530e-06,8.329308295308104998e-06
9.519042968750000000e+02,2.810129570195109705e-06,7.941555648567639512e-06
9.557519531250000000e+02,5.564523327691742439e-06,1.277189599639703308e-05
9.595996093750000000e+02,7.536363543593439709e-06,1.716539764500063934e-05
9.634472656250000000e+02,9.994612441418847324e-06,2.239273084218546103e-05
9.672949218750000000e+02,1.133867422627911838e-05,2.564263802781219947e-05
9.711425781250000000e+02,1.382978102349715372e-05,3.111433326855976973e-05
9.749902343750000000e+02,1.231229880388197374e-05,2.750303413112459365e-05
9.788378906250000000e+02,1.160590746115993844e-05,2.583932241044649972e-05
9.826855468750000000e+02,7.549273641029244098e-06,1.781261292970196937e-05
9.865332031250000000e+02,3.923739970991143909e-06,1.006235279218176931e-05
9.903808593750000000e+02,3.481643898238034514e-06,9.371791284191606408e-06
9.942285156250000000e+02,4.931776623119410846e-06,1.273785856865020800e-05
9.980761718750000000e+02,7.700973189156242517e-06,1.875961046523121637e-05


==> 0vev_datarelease/limit_data/efficiency.txt <==
1.213749999999999929e+01,9.664804469273743370e-01,1.536382933508551041e-02,1.184294270221297740e-02,9.162816390376151698e-01,4.934031085935908223e-02
1.841250000000000142e+01,9.509803921568626972e-01,2.455104560244725231e-02,1.860295128349764848e-02,9.162816390376151698e-01,4.934031085935908223e-02
2.468750000000000000e+01,9.504950495049504511e-01,2.478191423878883803e-02,1.878267869264693690e-02,9.162816390376151698e-01,4.934031085935908223e-02
3.096250000000000213e+01,9.120879120879120672e-01,3.267053298838829001e-02,2.666362645704034584e-02,9.162816390376151698e-01,4.934031085935908223e-02
3.723750000000000426e+01,9.745762711864406347e-01,1.763759933819319947e-02,1.210066947366861267e-02,9.162816390376151698e-01,4.934031085935908223e-02
4.351250000000000284e+01,9.277108433734939652e-01,3.193208657804591510e-02,2.506878876479212703e-02,9.162816390376151698e-01,4.934031085935908223e-02
4.978750000000000853e+01,8.482142857142856984e-01,3.578169619533344559e-02,3.168048995919492405e-02,9.162816390376151698e-01,4.934031085935908223e-02
5.606250000000000711e+01,8.736413043478260532e-01,1.257772319241767800e-02,1.190176919871877015e-02,9.162816390376151698e-01,4.934031085935908223e-02
6.233750000000000568e+01,9.190122145512480412e-01,4.519821803889434442e-03,4.371490095259944475e-03,9.162816390376151698e-01,4.934031085935908223e-02
6.861249999999999716e+01,9.131255901794145258e-01,8.914529963800488233e-03,8.394611298253695786e-03,9.162816390376151698e-01,4.934031085935908223e-02
7.488750000000000284e+01,8.356164383561643927e-01,4.602034532128806976e-02,3.999605802748806838e-02,9.162816390376151698e-01,4.934031085935908223e-02
8.116250000000000853e+01,8.571428571428570953e-01,4.743255144706803872e-02,4.000820214692935028e-02,9.162816390376151698e-01,4.934031085935908223e-02
8.743750000000001421e+01,8.771929824561403022e-01,4.750684301338625737e-02,3.882999225873928761e-02,9.162816390376151698e-01,4.934031085935908223e-02
9.371250000000000568e+01,8.444444444444444420e-01,5.830150813766710183e-02,4.836563843319918732e-02,9.162816390376151698e-01,4.934031085935908223e-02
9.998750000000001137e+01,9.230769230769231282e-01,3.744198697823186706e-02,2.879230764198903447e-02,9.162816390376151698e-01,4.934031085935908223e-02
1.062625000000000028e+02,8.571428571428570953e-01,5.049230492776379808e-02,4.215819264989961734e-02,9.162816390376151698e-01,4.934031085935908223e-02
1.125375000000000085e+02,9.111111111111110938e-01,4.839314082998624755e-02,3.634041615481242715e-02,9.162816390376151698e-01,4.934031085935908223e-02
1.188125000000000142e+02,8.840000000000000080e-01,2.124414084412984405e-02,1.920349195544190923e-02,9.162816390376151698e-01,4.934031085935908223e-02
1.250875000000000057e+02,9.219288174512054734e-01,9.414340375094143454e-03,8.768632462891057244e-03,9.162816390376151698e-01,4.934031085935908223e-02
1.313625000000000114e+02,9.141414141414141437e-01,2.129856679708408418e-02,1.851583694159564253e-02,9.162816390376151698e-01,4.934031085935908223e-02
1.376374999999999886e+02,8.333333333333333703e-01,9.646485634995716207e-02,7.340070720030111850e-02,9.162816390376151698e-01,4.934031085935908223e-02
1.439124999999999943e+02,8.571428571428570953e-01,1.060504803191539835e-01,7.452314609909760357e-02,9.162816390376151698e-01,4.934031085935908223e-02
1.501875000000000000e+02,9.230769230769231282e-01,9.597831929715217036e-02,5.331996170563702009e-02,9.162816390376151698e-01,4.934031085935908223e-02
1.564625000000000057e+02,9.166666666666666297e-01,1.024345326451885363e-01,5.749539397995373502e-02,9.162816390376151698e-01,4.934031085935908223e-02
1.627375000000000114e+02,1.000000000000000000e+00,1.336656054487254108e-01,0.000000000000000000e+00,9.162816390376151698e-01,4.934031085935908223e-02
1.690124999999999886e+02,9.285714285714286031e-01,9.027588606453296194e-02,4.970829417883404489e-02,9.162816390376151698e-01,4.934031085935908223e-02
1.752874999999999943e+02,7.500000000000000000e-01,1.565870194143966776e-01,1.217545461385658445e-01,9.162816390376151698e-01,4.934031085935908223e-02
1.815625000000000000e+02,9.310344827586206629e-01,3.839746484101169699e-02,2.848644933530808387e-02,9.162816390376151698e-01,4.934031085935908223e-02
1.878375000000000057e+02,9.193548387096773800e-01,2.671289464408510561e-02,2.221512955928206523e-02,9.162816390376151698e-01,4.934031085935908223e-02
1.941125000000000114e+02,8.888888888888888395e-01,6.913999875694809560e-02,5.049738819488125419e-02,9.162816390376151698e-01,4.934031085935908223e-02
2.003874999999999886e+02,7.500000000000000000e-01,2.119634302953685712e-01,1.519339179973391296e-01,9.162816390376151698e-01,4.934031085935908223e-02
2.066624999999999943e+02,1.000000000000000000e+00,4.366967886981293345e-01,0.000000000000000000e+00,9.162816390376151698e-01,4.934031085935908223e-02
2.129375000000000000e+02,1.000000000000000000e+00,1.741254642319872703e-01,0.000000000000000000e+00,9.162816390376151698e-01,4.934031085935908223e-02
2.192125000000000057e+02,1.000000000000000000e+00,3.179312511699694532e-01,0.000000000000000000e+00,9.162816390376151698e-01,4.934031085935908223e-02
2.254875000000000114e+02,1.000000000000000000e+00,4.366967886981293345e-01,0.000000000000000000e+00,9.162816390376151698e-01,4.934031085935908223e-02
2.317624999999999886e+02,1.000000000000000000e+00,1.741254642319872703e-01,0.000000000000000000e+00,9.162816390376151698e-01,4.934031085935908223e-02
2.380374999999999943e+02,6.666666666666666297e-01,2.364999714236997175e-01,1.894774444569814476e-01,9.162816390376151698e-01,4.934031085935908223e-02
2.443125000000000000e+02,1.000000000000000000e+00,2.494647168174765062e-01,0.000000000000000000e+00,9.162816390376151698e-01,4.934031085935908223e-02
2.505875000000000057e+02,9.090909090909090606e-01,1.097994466112035550e-01,6.237705551290984030e-02,9.162816390376151698e-01,4.934031085935908223e-02
2.568625000000000114e+02,1.000000000000000000e+00,4.366967886981293345e-01,0.000000000000000000e+00,9.162816390376151698e-01,4.934031085935908223e-02


==> 0vev_datarelease/limit_data/limit_with_upper_bound_from_shielding.tsv <==
# DM mass [MeV/c^2]	Exclusion region lower bound [cm^2]	Exclusion region upper bound [cm^2]
9.20000000e+01	3.95159122e-29	7.46246892e-28
9.30000000e+01	3.64237903e-29	8.83807100e-28
9.50000000e+01	3.10269300e-29	1.10891240e-27
1.00000000e+02	2.10786514e-29	1.56286558e-27
1.10000000e+02	1.11800108e-29	2.18980146e-27
1.20000000e+02	6.08657793e-30	2.64649217e-27
1.30000000e+02	2.86143600e-30	2.96275055e-27
1.50000000e+02	4.88662710e-31	3.31126237e-27
1.80000000e+02	4.37738097e-32	3.49570018e-27
2.00000000e+02	1.27996965e-32	3.48226951e-27
2.50000000e+02	2.01253638e-33	3.28068423e-27
3.00000000e+02	8.11065328e-34	2.97872009e-27
3.50000000e+02	4.92259359e-34	2.66866674e-27
4.00000000e+02	3.38829670e-34	2.40782519e-27
4.50000000e+02	2.50336876e-34	2.15100185e-27
5.00000000e+02	1.83056644e-34	1.95771899e-27
6.00000000e+02	9.91453773e-35	1.60765803e-27
7.00000000e+02	5.36944232e-35	1.33341103e-27
8.00000000e+02	3.07467113e-35	1.12752788e-27
9.00000000e+02	2.08346876e-35	9.72680379e-28
1.00000000e+03	1.63215936e-35	8.38729817e-28
1.20000000e+03	9.49281282e-36	6.49631072e-28
1.40000000e+03	7.42359987e-36	5.17196663e-28
1.60000000e+03	6.64086843e-36	4.20677574e-28
1.80000000e+03	6.41315509e-36	3.49064701e-28
2.00000000e+03	6.44657385e-36	2.96763143e-28


==> 0vev_datarelease/limit_data/no_shielding_limit.tsv <==
# DM mass [MeV/c^2]	Limit cross section [cm^2]	Limit sys. uncertainty upper bound [cm^2]
6.86120952e+01	1.37205953e-27	4.31848552e-27
7.85210058e+01	1.80910529e-28	3.34542068e-28
8.98609544e+01	4.71819067e-29	7.13509347e-29
1.02838610e+02	1.70695552e-29	2.31516730e-29
1.17690490e+02	7.31066610e-30	9.40754151e-30
1.34687268e+02	2.04893549e-30	3.47646858e-30
1.54138709e+02	3.40140619e-31	6.58308109e-31
1.76399313e+02	5.54154070e-32	1.01146158e-31
2.01874778e+02	1.14791535e-32	1.89834312e-32
2.31029392e+02	3.33541488e-33	4.74310036e-33
2.64394494e+02	1.40637638e-33	1.75686500e-33
3.02578162e+02	7.81384904e-34	8.96715713e-34
3.46276287e+02	5.07302376e-34	5.42923243e-34
3.96285266e+02	3.47052213e-34	3.68397070e-34
4.53516505e+02	2.45378826e-34	2.61968659e-34
5.19013041e+02	1.63649420e-34	1.79180467e-34
5.93968540e+02	1.03113357e-34	1.13594812e-34
6.79749059e+02	6.10614769e-35	7.09335263e-35
7.77917941e+02	3.38208310e-35	3.85087063e-35
8.90264304e+02	2.13664270e-35	2.27621586e-35
1.01883565e+03	1.56309191e-35	1.58116795e-35
1.16597518e+03	1.00077375e-35	1.13064425e-35
1.33436450e+03	7.81171510e-36	7.82017040e-36
1.52707248e+03	6.76971002e-36	6.82060428e-36
1.74761122e+03	6.40381758e-36	6.49708522e-36
2.00000000e+03	6.44657385e-36	6.50207103e-36


==> 0vev_datarelease/limit_data/signal_model_dm_masses.tsv <==
# Dark matter masses for the signal model [MeV/c^2]
4.000000000000000711e+01
4.577677191899997666e+01
5.238782118310356850e+01
5.995363354080716078e+01
6.861209520782085747e+01
7.852100583032813574e+01
8.986095436863492125e+01
1.028386103139165471e+02
1.176904902201768550e+02
1.346872681961082492e+02
1.541387089151605778e+02
1.763993130474607369e+02
2.018747780010470194e+02
2.310293917188169530e+02
2.643944942824395525e+02
3.025781615351642699e+02
3.462762872066384716e+02
3.962852655104101700e+02
4.535165053532596744e+02
5.190130406764520785e+02
5.939685396508148187e+02
6.797490591664204658e+02
7.779179410904009728e+02
8.902643040248333364e+02
1.018835649824300276e+03
1.165975179123827502e+03
1.334364495949163938e+03
1.527072479696905248e+03
1.747611215171673393e+03
2.000000000000000000e+03


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx-0.05.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = -0.05
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 0.000000000000000000e+00
-2.639999999999997016e+01 0.000000000000000000e+00
-2.649999999999997158e+01 0.000000000000000000e+00
-2.659999999999997300e+01 0.000000000000000000e+00
-2.669999999999997442e+01 0.000000000000000000e+00
-2.679999999999997584e+01 0.000000000000000000e+00
-2.689999999999997726e+01 1.395771171157428626e+03
-2.699999999999997868e+01 1.382639694784462918e+05
-2.709999999999998010e+01 2.477642863193565048e+06
-2.719999999999998153e+01 1.504006232311051153e+07
-2.729999999999998295e+01 4.430036300226344913e+07
-2.739999999999998437e+01 8.576144890178260207e+07
-2.749999999999998579e+01 1.288762093631864339e+08
-2.759999999999998721e+01 1.645092772586540580e+08
-2.769999999999998863e+01 1.880187152844823897e+08
-2.779999999999999005e+01 1.985242115326240361e+08
-2.789999999999999147e+01 1.978860671664613187e+08
-2.799999999999999289e+01 1.887715593655089736e+08
-2.809999999999999432e+01 1.739920612044420242e+08
-2.819999999999999574e+01 1.562136303085721433e+08
-2.829999999999999716e+01 1.374274029002757668e+08
-2.839999999999999858e+01 1.187153368542740047e+08
-2.850000000000000000e+01 1.011842035610555261e+08
-2.900000000000000000e+01 3.946374611864572763e+07
-3.000000000000000000e+01 4.335757497936171480e+06
-3.100000000000000000e+01 4.376276804769129376e+05
-3.200000000000000000e+01 4.417794363508297101e+04


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx-0.10.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = -0.10
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 0.000000000000000000e+00
-2.639999999999997016e+01 0.000000000000000000e+00
-2.649999999999997158e+01 0.000000000000000000e+00
-2.659999999999997300e+01 0.000000000000000000e+00
-2.669999999999997442e+01 0.000000000000000000e+00
-2.679999999999997584e+01 1.117696964650481561e+02
-2.689999999999997726e+01 4.222928009772496443e+04
-2.699999999999997868e+01 1.038793299302761443e+06
-2.709999999999998010e+01 8.756008019141649827e+06
-2.719999999999998153e+01 3.252746471120600030e+07
-2.729999999999998295e+01 7.296376471037045121e+07
-2.739999999999998437e+01 1.206755631569628716e+08
-2.749999999999998579e+01 1.644045999048027396e+08
-2.759999999999998721e+01 1.966936390931955278e+08
-2.769999999999998863e+01 2.147118040413731039e+08
-2.779999999999999005e+01 2.194738493444890678e+08
-2.789999999999999147e+01 2.131193641557103693e+08
-2.800000000000000000e+01 1.996038831368706822e+08
-2.809999999999999432e+01 1.813254014233337343e+08
-2.819999999999999574e+01 1.609527067716619670e+08
-2.829999999999999716e+01 1.402688856965588927e+08
-2.839999999999999858e+01 1.201835375589591116e+08
-2.850000000000000000e+01 1.018011739760172069e+08
-2.900000000000000000e+01 3.886511320200128108e+07
-3.000000000000000000e+01 4.228136334854546003e+06
-3.100000000000000000e+01 4.265337090764748282e+05
-3.200000000000000000e+01 4.310966418543719919e+04
-3.300000000000000000e+01 4.723270982558539799e+03
-3.400000000000000000e+01 6.693850413658774414e+02


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx-0.15.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = -0.15
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 0.000000000000000000e+00
-2.639999999999997016e+01 0.000000000000000000e+00
-2.649999999999997158e+01 0.000000000000000000e+00
-2.659999999999997300e+01 0.000000000000000000e+00
-2.669999999999997442e+01 0.000000000000000000e+00
-2.679999999999997584e+01 1.430451190762595797e+04
-2.689999999999997726e+01 4.671180910304345889e+05
-2.699999999999997868e+01 4.942403881176398136e+06
-2.709999999999998010e+01 2.286607820609710366e+07
-2.719999999999998153e+01 5.962955219568436593e+07
-2.729999999999998295e+01 1.091833894984657019e+08
-2.739999999999998437e+01 1.595992245249152482e+08
-2.749999999999998579e+01 2.006411059396201670e+08
-2.759999999999998721e+01 2.273071054535811543e+08
-2.769999999999998863e+01 2.387739583387178481e+08
-2.779999999999999005e+01 2.369684700792642236e+08
-2.789999999999999147e+01 2.254929924864671230e+08
-2.800000000000000000e+01 2.071309832059993744e+08
-2.809999999999999432e+01 1.859562888375628591e+08
-2.819999999999999574e+01 1.631828280325534344e+08
-2.829999999999999716e+01 1.409195845019812584e+08
-2.839999999999999858e+01 1.199061802017420381e+08
-2.850000000000000000e+01 1.010539221328595728e+08
-2.900000000000000000e+01 3.778648081489262730e+07
-3.000000000000000000e+01 4.068732303820682224e+06
-3.100000000000000000e+01 4.101086861987229204e+05
-3.200000000000000000e+01 4.151079537607669772e+04
-3.300000000000000000e+01 4.608706083790203593e+03
-3.400000000000000000e+01 6.569899928559560749e+02
-3.500000000000000000e+01 7.558301258671960454e+01
-3.600000000000000000e+01 7.683980719754877065e+00


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx-0.22.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = -0.22
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 0.000000000000000000e+00
-2.639999999999997016e+01 0.000000000000000000e+00
-2.649999999999997158e+01 0.000000000000000000e+00
-2.659999999999997300e+01 0.000000000000000000e+00
-2.669999999999997442e+01 5.710529045337592834e+03
-2.679999999999997584e+01 2.470700094363656826e+05
-2.689999999999997726e+01 2.873663176909302361e+06
-2.699999999999997868e+01 1.559615006094028987e+07
-2.709999999999998010e+01 4.671420850395964086e+07
-2.719999999999998153e+01 9.454310136442123353e+07
-2.729999999999998295e+01 1.487335170530234277e+08
-2.739999999999998437e+01 1.971785215724818408e+08
-2.749999999999998579e+01 2.321107423584826589e+08
-2.759999999999998721e+01 2.511746288229269981e+08
-2.769999999999998863e+01 2.554275489590665996e+08
-2.779999999999999005e+01 2.472114554232196212e+08
-2.789999999999999147e+01 2.304823269295932353e+08
-2.800000000000000000e+01 2.091976019541679919e+08
-2.809999999999999432e+01 1.853668382076500356e+08
-2.819999999999999574e+01 1.611071928068842292e+08
-2.829999999999999716e+01 1.380403896177087426e+08
-2.839999999999999858e+01 1.167629115705510527e+08
-2.850000000000000000e+01 9.775525910785102844e+07
-2.900000000000000000e+01 3.593511043756430596e+07
-3.000000000000000000e+01 3.834850660490438342e+06
-3.100000000000000000e+01 3.862533722587228986e+05
-3.200000000000000000e+01 3.916658944056145992e+04
-3.300000000000000000e+01 4.415473336186219967e+03
-3.400000000000000000e+01 6.297515970382841033e+02
-3.500000000000000000e+01 7.128116016318563197e+01
-3.600000000000000000e+01 7.230244421282256972e+00


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx-0.30.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = -0.30
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 0.000000000000000000e+00
-2.639999999999997016e+01 0.000000000000000000e+00
-2.649999999999997158e+01 0.000000000000000000e+00
-2.659999999999997300e+01 2.730190544736987249e+03
-2.669999999999997442e+01 1.600106049344011699e+05
-2.679999999999997584e+01 1.831414201604728820e+06
-2.689999999999997726e+01 1.048017913887733594e+07
-2.699999999999997868e+01 3.463112290681657940e+07
-2.709999999999998010e+01 7.657195902224387228e+07
-2.719999999999998153e+01 1.291322372182664871e+08
-2.729999999999998295e+01 1.806570186295933723e+08
-2.739999999999998437e+01 2.222014549722395539e+08
-2.749999999999998579e+01 2.481753160367467701e+08
-2.759999999999998721e+01 2.588697730221786201e+08
-2.769999999999998863e+01 2.557325454225559831e+08
-2.779999999999999005e+01 2.427121623892326951e+08
-2.789999999999999147e+01 2.229104099441747665e+08
-2.800000000000000000e+01 1.996566561634215713e+08
-2.809999999999999432e+01 1.750525466281935275e+08
-2.819999999999999574e+01 1.510718259042133391e+08
-2.829999999999999716e+01 1.285957355431307554e+08
-2.839999999999999858e+01 1.082457310665489733e+08
-2.850000000000000000e+01 9.020687012509365380e+07
-2.900000000000000000e+01 3.265472228675445542e+07
-3.000000000000000000e+01 3.461016637047792319e+06
-3.100000000000000000e+01 3.484328397473749937e+05
-3.200000000000000000e+01 3.540851340426477691e+04
-3.300000000000000000e+01 4.060391968067610378e+03
-3.400000000000000000e+01 5.768625828095742918e+02
-3.500000000000000000e+01 6.433837183186236075e+01
-3.600000000000000000e+01 6.512853440478338030e+00


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx-0.35.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = -0.35
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 0.000000000000000000e+00
-2.639999999999997016e+01 0.000000000000000000e+00
-2.649999999999997158e+01 2.897173810009274675e+01
-2.659999999999997300e+01 2.667845652188342501e+04
-2.669999999999997442e+01 5.138052011998022790e+05
-2.679999999999997584e+01 3.871275001390204765e+06
-2.689999999999997726e+01 1.663067135293268785e+07
-2.699999999999997868e+01 4.551997100873647630e+07
-2.709999999999998010e+01 8.974592153898201883e+07
-2.719999999999998153e+01 1.406987550320453048e+08
-2.729999999999998295e+01 1.879255453012620509e+08
-2.739999999999998437e+01 2.238008242463680804e+08
-2.749999999999998579e+01 2.446466341513308883e+08
-2.759999999999998721e+01 2.513818230424260497e+08
-2.769999999999998863e+01 2.456795161031995416e+08
-2.779999999999999005e+01 2.309090410668411255e+08
-2.789999999999999147e+01 2.108663167590227723e+08
-2.800000000000000000e+01 1.878142669733487666e+08
-2.809999999999999432e+01 1.640389405512931347e+08
-2.819999999999999574e+01 1.411868105072503984e+08
-2.829999999999999716e+01 1.198468784632072151e+08
-2.839999999999999858e+01 1.006548288690813780e+08
-2.850000000000000000e+01 8.372894019155243039e+07
-2.900000000000000000e+01 3.012504345295177028e+07
-3.000000000000000000e+01 3.185199122234203853e+06
-3.100000000000000000e+01 3.206136081307067652e+05
-3.200000000000000000e+01 3.262185052027572965e+04
-3.300000000000000000e+01 3.774401382532057141e+03
-3.400000000000000000e+01 5.342632140099245817e+02
-3.500000000000000000e+01 5.918171875998111631e+01
-3.600000000000000000e+01 5.986962389194092182e+00


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx-0.40.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = -0.40
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 0.000000000000000000e+00
-2.639999999999997016e+01 0.000000000000000000e+00
-2.649999999999997158e+01 2.299141451014258564e+03
-2.659999999999997300e+01 1.276762909541588451e+05
-2.669999999999997442e+01 1.302977686926193070e+06
-2.679999999999997584e+01 6.922485585625126958e+06
-2.689999999999997726e+01 2.330921925569154695e+07
-2.699999999999997868e+01 5.453512425039266050e+07
-2.709999999999998010e+01 9.747055958339183033e+07
-2.719999999999998153e+01 1.437331213152854443e+08
-2.729999999999998295e+01 1.845993482835049629e+08
-2.739999999999998437e+01 2.138017063106617332e+08
-2.749999999999998579e+01 2.297804297778061330e+08
-2.759999999999998721e+01 2.325913265800804198e+08
-2.769999999999998863e+01 2.249837963321703970e+08
-2.779999999999999005e+01 2.101329673389250338e+08
-2.789999999999999147e+01 1.909230805639762878e+08
-2.800000000000000000e+01 1.692016380823789239e+08
-2.809999999999999432e+01 1.473998590028730929e+08
-2.819999999999999574e+01 1.265018116207302958e+08
-2.829999999999999716e+01 1.072481032765286118e+08
-2.839999999999999858e+01 8.984455692932204902e+07
-2.850000000000000000e+01 7.462186902262970805e+07
-2.900000000000000000e+01 2.672570353935876861e+07
-3.000000000000000000e+01 2.820690325556432363e+06
-3.100000000000000000e+01 2.839250601134815370e+05
-3.200000000000000000e+01 2.892731990014844996e+04
-3.300000000000000000e+01 3.377559528179997415e+03
-3.400000000000000000e+01 4.757319383764188387e+02
-3.500000000000000000e+01 5.239796122443107862e+01
-3.600000000000000000e+01 5.295105962297341762e+00


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx-0.46.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = -0.46
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 0.000000000000000000e+00
-2.639999999999997016e+01 0.000000000000000000e+00
-2.649999999999997158e+01 2.459127459836747948e+04
-2.659999999999997300e+01 4.100210049123442150e+05
-2.669999999999997442e+01 2.626363590773668606e+06
-2.679999999999997584e+01 1.037311587180017866e+07
-2.689999999999997726e+01 2.841825541614558920e+07
-2.699999999999997868e+01 5.829978965084522963e+07
-2.709999999999998010e+01 9.593584070043234527e+07
-2.719999999999998153e+01 1.341354043115957528e+08
-2.729999999999998295e+01 1.664631994703796208e+08
-2.739999999999998437e+01 1.885434218186181486e+08
-2.749999999999998579e+01 1.991146141736771464e+08
-2.759999999999998721e+01 1.995493829668380916e+08
-2.769999999999998863e+01 1.915121420433206260e+08
-2.779999999999999005e+01 1.782385284671457112e+08
-2.789999999999999147e+01 1.608463733453698158e+08
-2.800000000000000000e+01 1.422066417285612524e+08
-2.809999999999999432e+01 1.236061483322918862e+08
-2.819999999999999574e+01 1.059028351274310797e+08
-2.829999999999999716e+01 8.959656072043272853e+07
-2.839999999999999858e+01 7.501616360823033750e+07
-2.850000000000000000e+01 6.222492233368352801e+07
-2.900000000000000000e+01 2.222383665263773873e+07
-3.000000000000000000e+01 2.343196919458003715e+06
-3.100000000000000000e+01 2.358659847308892640e+05
-3.200000000000000000e+01 2.406519231423449673e+04
-3.300000000000000000e+01 2.835148648792076528e+03
-3.400000000000000000e+01 3.969785353550818741e+02
-3.500000000000000000e+01 4.347286107452919879e+01
-3.600000000000000000e+01 4.391573701710541400e+00


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx-0.52.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = -0.52
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 0.000000000000000000e+00
-2.639999999999997016e+01 2.631629011094018097e+03
-2.649999999999997158e+01 1.128123422530957178e+05
-2.659999999999997300e+01 9.399909428742083255e+05
-2.669999999999997442e+01 4.159465599750485737e+06
-2.679999999999997584e+01 1.267564718483741023e+07
-2.689999999999997726e+01 2.913563419524385408e+07
-2.699999999999997868e+01 5.331919788432001323e+07
-2.709999999999998010e+01 8.175097111449234188e+07
-2.719999999999998153e+01 1.093028921445380896e+08
-2.729999999999998295e+01 1.313824255269505829e+08
-2.739999999999998437e+01 1.460197611553391516e+08
-2.749999999999998579e+01 1.524919512562575936e+08
-2.759999999999998721e+01 1.513903527304454446e+08
-2.769999999999998863e+01 1.444058662483668327e+08
-2.779999999999999005e+01 1.334703933532259762e+08
-2.789999999999999147e+01 1.203617768521406800e+08
-2.800000000000000000e+01 1.062760058563994914e+08
-2.809999999999999432e+01 9.221268983845564723e+07
-2.819999999999999574e+01 7.888782897532185912e+07
-2.829999999999999716e+01 6.673802802682121843e+07
-2.839999999999999858e+01 5.580450720337868482e+07
-2.850000000000000000e+01 4.626622462318562716e+07
-2.900000000000000000e+01 1.650138056268425845e+07
-3.000000000000000000e+01 1.740107786089265021e+06
-3.100000000000000000e+01 1.751859010171912087e+05
-3.200000000000000000e+01 1.790190732969647433e+04
-3.300000000000000000e+01 2.127843600907364362e+03
-3.400000000000000000e+01 2.958260004072066636e+02
-3.500000000000000000e+01 3.223693030137015825e+01
-3.600000000000000000e+01 3.254873340530893167e+00


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx-0.60.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = -0.60
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 0.000000000000000000e+00
-2.639999999999997016e+01 2.222350786226178752e+04
-2.649999999999997158e+01 2.957629588349169353e+05
-2.659999999999997300e+01 1.522968230939470697e+06
-2.669999999999997442e+01 4.945218954559543170e+06
-2.679999999999997584e+01 1.201761549754362367e+07
-2.689999999999997726e+01 2.354187496506335214e+07
-2.699999999999997868e+01 3.876001034614590555e+07
-2.709999999999998010e+01 5.548633806948435307e+07
-2.719999999999998153e+01 7.116015983795969188e+07
-2.729999999999998295e+01 8.326859095027340949e+07
-2.739999999999998437e+01 9.086947986722747982e+07
-2.749999999999998579e+01 9.371506351023459435e+07
-2.759999999999998721e+01 9.230788672925785184e+07
-2.769999999999998863e+01 8.772940772102048993e+07
-2.779999999999999005e+01 8.074429409524026513e+07
-2.789999999999999147e+01 7.274182584504407644e+07
-2.800000000000000000e+01 6.420731127970182896e+07
-2.809999999999999432e+01 5.562744263841448724e+07
-2.819999999999999574e+01 4.756860122438728809e+07
-2.829999999999999716e+01 4.020578282040464878e+07
-2.839999999999999858e+01 3.361944122680896521e+07
-2.850000000000000000e+01 2.788354727198456600e+07
-2.900000000000000000e+01 9.951034476441804320e+06
-3.000000000000000000e+01 1.050071964734485140e+06
-3.100000000000000000e+01 1.057475182888781565e+05
-3.200000000000000000e+01 1.082521415404179606e+04
-3.300000000000000000e+01 1.298527648034269532e+03
-3.400000000000000000e+01 1.790608149920605285e+02
-3.500000000000000000e+01 1.941364268087998468e+01
-3.600000000000000000e+01 1.959148515637206600e+00


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx-0.70.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = -0.70
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 1.946101330378858393e+03
-2.639999999999997016e+01 6.336107379687130015e+04
-2.649999999999997158e+01 4.406214694199837395e+05
-2.659999999999997300e+01 1.592496692270752043e+06
-2.669999999999997442e+01 4.011380700430062134e+06
-2.679999999999997584e+01 7.978379642307811417e+06
-2.689999999999997726e+01 1.342960869665099680e+07
-2.699999999999997868e+01 1.973306223882942274e+07
-2.709999999999998010e+01 2.619112565431284159e+07
-2.719999999999998153e+01 3.177329206870542094e+07
-2.729999999999998295e+01 3.594821808952027559e+07
-2.739999999999998437e+01 3.822959891886635125e+07
-2.749999999999998579e+01 3.885210409526587278e+07
-2.759999999999998721e+01 3.786540107448590547e+07
-2.769999999999998863e+01 3.572951202822501212e+07
-2.779999999999999005e+01 3.276686188613379747e+07
-2.789999999999999147e+01 2.941568150933291763e+07
-2.799999999999999289e+01 2.585706525891121104e+07
-2.809999999999999432e+01 2.242575715550148860e+07
-2.819999999999999574e+01 1.915630912433634326e+07
-2.829999999999999716e+01 1.617355747627933882e+07
-2.839999999999999858e+01 1.352724608609511144e+07
-2.850000000000000000e+01 1.120829689690219052e+07
-2.900000000000000000e+01 4.001344831503382884e+06
-3.000000000000000000e+01 4.225297320527597913e+05
-3.100000000000000000e+01 4.256886504212707951e+04
-3.200000000000000000e+01 4.369389170462763104e+03
-3.300000000000000000e+01 5.308839799244773303e+02
-3.400000000000000000e+01 7.233283598917897450e+01
-3.500000000000000000e+01 7.792872967561960351e+00
-3.600000000000000000e+01 7.856760084368570318e-01


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx-0.74.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = -0.74
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 3.295476391732742741e+03
-2.639999999999997016e+01 7.213941775376792066e+04
-2.649999999999997158e+01 4.222378727708879160e+05
-2.659999999999997300e+01 1.367158440100193024e+06
-2.669999999999997442e+01 3.163578752400700934e+06
-2.679999999999997584e+01 5.881260276773526333e+06
-2.689999999999997726e+01 9.345596391542663798e+06
-2.699999999999997868e+01 1.311651517744479887e+07
-2.709999999999998010e+01 1.676502960432550311e+07
-2.719999999999998153e+01 1.978982877895484492e+07
-2.729999999999998295e+01 2.191771406042804569e+07
-2.739999999999998437e+01 2.297396032032191008e+07
-2.749999999999998579e+01 2.305414520489668846e+07
-2.759999999999998721e+01 2.229544957888628915e+07
-2.769999999999998863e+01 2.088092419814429805e+07
-2.779999999999999005e+01 1.910205605406055972e+07
-2.789999999999999147e+01 1.708253385104888305e+07
-2.800000000000000000e+01 1.499457748761424422e+07
-2.809999999999999432e+01 1.295318344921852089e+07
-2.819999999999999574e+01 1.105302249382123910e+07
-2.829999999999999716e+01 9.327597534524900839e+06
-2.839999999999999858e+01 7.789446193782850169e+06
-2.850000000000000000e+01 6.448381764600453898e+06
-2.900000000000000000e+01 2.297746341556975618e+06
-3.000000000000000000e+01 2.424959990609187807e+05
-3.100000000000000000e+01 2.443340629532282401e+04
-3.200000000000000000e+01 2.512492929977873246e+03
-3.300000000000000000e+01 3.077459482802840967e+02
-3.400000000000000000e+01 4.163364819325945376e+01
-3.500000000000000000e+01 4.467456060217449121e+00
-3.600000000000000000e+01 4.502219889542177778e-01


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx-0.82.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = -0.82
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 1.203325356078120194e+03
-2.639999999999997016e+01 4.691118709733719152e+04
-2.649999999999997158e+01 2.795581259559480241e+05
-2.659999999999997300e+01 8.105766040268811630e+05
-2.669999999999997442e+01 1.711449430166943232e+06
-2.679999999999997584e+01 2.933957508341331035e+06
-2.689999999999997726e+01 4.324218564670534804e+06
-2.699999999999997868e+01 5.712225354585384950e+06
-2.709999999999998010e+01 6.916338400785148144e+06
-2.719999999999998153e+01 7.804800588509284891e+06
-2.729999999999998295e+01 8.316215737637783401e+06
-2.739999999999998437e+01 8.481108878918372095e+06
-2.749999999999998579e+01 8.307153164132297039e+06
-2.759999999999998721e+01 7.881239427454468794e+06
-2.769999999999998863e+01 7.276426029081518762e+06
-2.779999999999999005e+01 6.572265837450830266e+06
-2.789999999999999147e+01 5.812289066211869009e+06
-2.800000000000000000e+01 5.057544746487139724e+06
-2.809999999999999432e+01 4.343151109093146399e+06
-2.819999999999999574e+01 3.687489448502699379e+06
-2.829999999999999716e+01 3.093986448717631865e+06
-2.839999999999999858e+01 2.572467890383241232e+06
-2.850000000000000000e+01 2.123558508749756496e+06
-2.900000000000000000e+01 7.497215988255813718e+05
-3.000000000000000000e+01 7.872391072081356833e+04
-3.100000000000000000e+01 7.931525604915509575e+03
-3.200000000000000000e+01 8.191703655699200226e+02
-3.300000000000000000e+01 1.022514397913406725e+02
-3.400000000000000000e+01 1.362139258933712505e+01
-3.500000000000000000e+01 1.448324508851673631e+00
-3.600000000000000000e+01 1.458199211192622025e-01


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx-0.89.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = -0.89
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 1.570054381073188551e+03
-2.639999999999997016e+01 2.886379867943604040e+04
-2.649999999999997158e+01 1.455951772954118496e+05
-2.659999999999997300e+01 4.135720029921482201e+05
-2.669999999999997442e+01 8.538685465222619241e+05
-2.679999999999997584e+01 1.419612645412822720e+06
-2.689999999999997726e+01 2.032784761064817430e+06
-2.699999999999997868e+01 2.617558120526287239e+06
-2.709999999999998010e+01 3.087812841810673475e+06
-2.719999999999998153e+01 3.402814514400330838e+06
-2.729999999999998295e+01 3.560248443929862697e+06
-2.739999999999998437e+01 3.557835378435669001e+06
-2.749999999999998579e+01 3.432647725790764671e+06
-2.759999999999998721e+01 3.211307177508597728e+06
-2.769999999999998863e+01 2.932698483129981440e+06
-2.779999999999999005e+01 2.616052711225694511e+06
-2.789999999999999147e+01 2.299003620288674720e+06
-2.799999999999999289e+01 1.985961195725898026e+06
-2.809999999999999432e+01 1.695038139545385260e+06
-2.819999999999999574e+01 1.430704143231608439e+06
-2.829999999999999716e+01 1.194408239960900741e+06
-2.839999999999999858e+01 9.895670517240494955e+05
-2.850000000000000000e+01 8.138785439865880180e+05
-2.900000000000000000e+01 2.840922969037514995e+05
-3.000000000000000000e+01 2.968174936958926628e+04
-3.100000000000000000e+01 2.990101045780636468e+03
-3.200000000000000000e+01 3.100456935086336330e+02
-3.300000000000000000e+01 3.933087969502202697e+01
-3.400000000000000000e+01 5.170099533840939898e+00
-3.500000000000000000e+01 5.458085994168576649e-01
-3.600000000000000000e+01 5.489985001212461385e-02


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx-0.92.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = -0.92
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 0.000000000000000000e+00
-2.639999999999997016e+01 1.459162779984224471e+04
-2.649999999999997158e+01 8.466321899807134469e+04
-2.659999999999997300e+01 2.501117683651016850e+05
-2.669999999999997442e+01 5.195248923537916271e+05
-2.679999999999997584e+01 8.663853522052195622e+05
-2.689999999999997726e+01 1.236142849650204880e+06
-2.699999999999997868e+01 1.574720867129190359e+06
-2.709999999999998010e+01 1.853389395205804612e+06
-2.719999999999998153e+01 2.029621278558131307e+06
-2.729999999999998295e+01 2.113945164106668439e+06
-2.739999999999998437e+01 2.098348297004750930e+06
-2.749999999999998579e+01 2.009902266314534238e+06
-2.759999999999998721e+01 1.872097205673333490e+06
-2.769999999999998863e+01 1.700880760285165627e+06
-2.779999999999999005e+01 1.514409675562557997e+06
-2.789999999999999147e+01 1.325836992245927919e+06
-2.799999999999999289e+01 1.141307056902103359e+06
-2.809999999999999432e+01 9.718347778570839437e+05
-2.819999999999999574e+01 8.179541153799731983e+05
-2.829999999999999716e+01 6.816269425479630008e+05
-2.839999999999999858e+01 5.636722752799314912e+05
-2.850000000000000000e+01 4.628026814486228977e+05
-2.900000000000000000e+01 1.607760687816618592e+05
-3.000000000000000000e+01 1.674904649240330400e+04
-3.100000000000000000e+01 1.687183511397023040e+03
-3.200000000000000000e+01 1.752840222049489398e+02
-3.300000000000000000e+01 2.241202530031344864e+01
-3.400000000000000000e+01 2.925365176105336751e+00
-3.500000000000000000e+01 3.078260778888667892e-01
-3.600000000000000000e+01 3.095364863632646055e-02


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx-0.96.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = -0.96
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 0.000000000000000000e+00
-2.639999999999997016e+01 1.695314792209570442e+03
-2.649999999999997158e+01 3.350799605760692793e+04
-2.659999999999997300e+01 1.232804725989833969e+05
-2.669999999999997442e+01 2.675954320915801800e+05
-2.679999999999997584e+01 4.569712469691051519e+05
-2.689999999999997726e+01 6.570433766744268360e+05
-2.699999999999997868e+01 8.441451549762303475e+05
-2.709999999999998010e+01 9.892491323153914418e+05
-2.719999999999998153e+01 1.078085311761210440e+06
-2.729999999999998295e+01 1.126931024344969308e+06
-2.739999999999998437e+01 1.117550089040947380e+06
-2.749999999999998579e+01 1.070632564149483806e+06
-2.759999999999998721e+01 9.938437598548874957e+05
-2.769999999999998863e+01 9.000886527211570647e+05
-2.779999999999999005e+01 7.999488021688504377e+05
-2.789999999999999147e+01 6.980487638445004122e+05
-2.800000000000000000e+01 6.010888559750482673e+05
-2.809999999999999432e+01 5.105704849831479369e+05
-2.819999999999999574e+01 4.288976249127606279e+05
-2.829999999999999716e+01 3.572364242037552176e+05
-2.839999999999999858e+01 2.950209016267833649e+05
-2.850000000000000000e+01 2.420928176376874035e+05
-2.900000000000000000e+01 8.376931052173962235e+04
-3.000000000000000000e+01 8.713388815628884913e+03
-3.100000000000000000e+01 8.776870476586464065e+02
-3.200000000000000000e+01 9.134221817344061378e+01
-3.300000000000000000e+01 1.174624484262225010e+01
-3.400000000000000000e+01 1.524701109554483125e+00
-3.500000000000000000e+01 1.600056420190711370e-01
-3.600000000000000000e+01 1.608337211867375688e-02


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx-1.00.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = -1.00
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 0.000000000000000000e+00
-2.639999999999997016e+01 0.000000000000000000e+00
-2.649999999999997158e+01 1.183725346121995608e+04
-2.659999999999997300e+01 3.642398037090418802e+04
-2.669999999999997442e+01 1.059722738189430383e+05
-2.679999999999997584e+01 1.909855592546681291e+05
-2.689999999999997726e+01 2.840859373105973937e+05
-2.699999999999997868e+01 3.749372896597917425e+05
-2.709999999999998010e+01 4.441722330655398546e+05
-2.719999999999998153e+01 4.909922781127303606e+05
-2.729999999999998295e+01 5.122258332181786536e+05
-2.739999999999998437e+01 5.092237683514906093e+05
-2.749999999999998579e+01 4.898497739897803986e+05
-2.759999999999998721e+01 4.553578628746186150e+05
-2.769999999999998863e+01 4.134542465982154827e+05
-2.779999999999999005e+01 3.671773837604532018e+05
-2.789999999999999147e+01 3.207486466048654402e+05
-2.799999999999999289e+01 2.762245273259850801e+05
-2.809999999999999432e+01 2.346656511720194540e+05
-2.819999999999999574e+01 1.972547030380378128e+05
-2.829999999999999716e+01 1.643785354746400262e+05
-2.839999999999999858e+01 1.355909546198229946e+05
-2.850000000000000000e+01 1.113183610801763862e+05
-2.900000000000000000e+01 3.850633387517047959e+04
-3.000000000000000000e+01 4.001478612113496638e+03
-3.100000000000000000e+01 4.030735953409722470e+02
-3.200000000000000000e+01 4.197725310400699072e+01
-3.300000000000000000e+01 5.417668952347637124e+00
-3.400000000000000000e+01 7.007158325220427253e-01
-3.500000000000000000e+01 7.335600982474156651e-02
-3.600000000000000000e+01 7.372650933217377196e-03


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx-1.02.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = -1.02
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 0.000000000000000000e+00
-2.639999999999997016e+01 0.000000000000000000e+00
-2.649999999999997158e+01 1.263016830239424735e+03
-2.659999999999997300e+01 1.890840095127778477e+04
-2.669999999999997442e+01 5.865164424321188562e+04
-2.679999999999997584e+01 1.071155913579492626e+05
-2.689999999999997726e+01 1.675047721720319823e+05
-2.699999999999997868e+01 2.220469126817003416e+05
-2.709999999999998010e+01 2.677927619435890228e+05
-2.719999999999998153e+01 3.001326767148514045e+05
-2.729999999999998295e+01 3.152018366551719955e+05
-2.739999999999998437e+01 3.149451909215490450e+05
-2.749999999999998579e+01 3.040000962917768629e+05
-2.759999999999998721e+01 2.839978249423649395e+05
-2.769999999999998863e+01 2.586896216078949510e+05
-2.779999999999999005e+01 2.305519765039029880e+05
-2.789999999999999147e+01 2.013393123814519495e+05
-2.800000000000000000e+01 1.736635175612831663e+05
-2.809999999999999432e+01 1.477300616333642392e+05
-2.819999999999999574e+01 1.242796508960082283e+05
-2.829999999999999716e+01 1.035984310700659698e+05
-2.839999999999999858e+01 8.559771853686988470e+04
-2.850000000000000000e+01 7.021187001613415487e+04
-2.900000000000000000e+01 2.431865537562541431e+04
-3.000000000000000000e+01 2.527391515048730980e+03
-3.100000000000000000e+01 2.545791071294355845e+02
-3.200000000000000000e+01 2.651875846030336348e+01
-3.300000000000000000e+01 3.424622956001269092e+00
-3.400000000000000000e+01 4.421589758020855188e-01
-3.500000000000000000e+01 4.627650808908950059e-02
-3.600000000000000000e+01 4.650898569908878434e-03


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx-1.03.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = -1.03
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 0.000000000000000000e+00
-2.639999999999997016e+01 0.000000000000000000e+00
-2.649999999999997158e+01 0.000000000000000000e+00
-2.659999999999997300e+01 2.522628217081714865e+03
-2.669999999999997442e+01 3.304784935609930108e+04
-2.679999999999997584e+01 8.249029053272280726e+04
-2.689999999999997726e+01 1.294220276363507292e+05
-2.699999999999997868e+01 1.763657710236896819e+05
-2.709999999999998010e+01 2.140081828147106280e+05
-2.719999999999998153e+01 2.400739429421625100e+05
-2.729999999999998295e+01 2.544530957023086085e+05
-2.739999999999998437e+01 2.559154260109413299e+05
-2.749999999999998579e+01 2.460722839113298396e+05
-2.759999999999998721e+01 2.305110556335768197e+05
-2.769999999999998863e+01 2.101471945433734509e+05
-2.779999999999999005e+01 1.875288094021300203e+05
-2.789999999999999147e+01 1.640849401618680276e+05
-2.799999999999999289e+01 1.414804200540491147e+05
-2.809999999999999432e+01 1.203144796946486167e+05
-2.819999999999999574e+01 1.012439170341864228e+05
-2.829999999999999716e+01 8.442791580408738810e+04
-2.839999999999999858e+01 6.979016085344539897e+04
-2.850000000000000000e+01 5.727265181840443256e+04
-2.900000000000000000e+01 1.987206190395123122e+04
-3.000000000000000000e+01 2.066943623850697350e+03
-3.100000000000000000e+01 2.081957227101932517e+02
-3.200000000000000000e+01 2.168290860975260514e+01
-3.300000000000000000e+01 2.800138205754675536e+00
-3.400000000000000000e+01 3.614638837950104322e-01
-3.500000000000000000e+01 3.781954470367852872e-02
-3.600000000000000000e+01 3.801210589991757018e-03


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx-1.04.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = -1.04
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 0.000000000000000000e+00
-2.639999999999997016e+01 1.064929394776038407e+02
-2.649999999999997158e+01 1.688348134741267813e+03
-2.659999999999997300e+01 2.199439187900190973e+03
-2.669999999999997442e+01 2.758646573172519129e+04
-2.679999999999997584e+01 7.036804227343705134e+04
-2.689999999999997726e+01 1.130606105669220415e+05
-2.699999999999997868e+01 1.565073070306126319e+05
-2.709999999999998010e+01 1.893298618693352037e+05
-2.719999999999998153e+01 2.137066984911154432e+05
-2.729999999999998295e+01 2.265543671747846529e+05
-2.739999999999998437e+01 2.281895797664578422e+05
-2.749999999999998579e+01 2.201611242935290502e+05
-2.759999999999998721e+01 2.066347298595806060e+05
-2.769999999999998863e+01 1.884402810304580780e+05
-2.779999999999999005e+01 1.681025824437907722e+05
-2.789999999999999147e+01 1.472493842535591102e+05
-2.800000000000000000e+01 1.271887316203674563e+05
-2.809999999999999432e+01 1.082543939939094271e+05
-2.819999999999999574e+01 9.104917458503041416e+04
-2.829999999999999716e+01 7.593654502971656621e+04
-2.839999999999999858e+01 6.274958366648532683e+04
-2.850000000000000000e+01 5.148611696032624604e+04
-2.900000000000000000e+01 1.786625840913221327e+04
-3.000000000000000000e+01 1.859740245460673123e+03
-3.100000000000000000e+01 1.873273510648559750e+02
-3.200000000000000000e+01 1.950750224308541192e+01
-3.300000000000000000e+01 2.518440478667730797e+00
-3.400000000000000000e+01 3.249763748342428538e-01
-3.500000000000000000e+01 3.400853051035527402e-02
-3.600000000000000000e+01 3.418995971252210362e-03


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx-1.05.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = -1.05
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 0.000000000000000000e+00
-2.639999999999997016e+01 0.000000000000000000e+00
-2.649999999999997158e+01 0.000000000000000000e+00
-2.659999999999997300e+01 1.603729768713189969e+03
-2.669999999999997442e+01 2.076263399638731426e+04
-2.679999999999997584e+01 3.852211023895012477e+04
-2.689999999999997726e+01 8.536742600732219580e+04
-2.699999999999997868e+01 1.179605649429417972e+05
-2.709999999999998010e+01 1.471552710959611577e+05
-2.719999999999998153e+01 1.668825615541317093e+05
-2.729999999999998295e+01 1.774961481087476132e+05
-2.739999999999998437e+01 1.801371150952288590e+05
-2.749999999999998579e+01 1.750329076622881403e+05
-2.759999999999998721e+01 1.631704085119250813e+05
-2.769999999999998863e+01 1.496217525467302476e+05
-2.779999999999999005e+01 1.336387406580473471e+05
-2.789999999999999147e+01 1.175781304220066959e+05
-2.799999999999999289e+01 1.016827466366968292e+05
-2.809999999999999432e+01 8.657877860601057182e+04
-2.819999999999999574e+01 7.290846481705471524e+04
-2.829999999999999716e+01 6.084340340589460538e+04
-2.839999999999999858e+01 5.035610782926472893e+04
-2.850000000000000000e+01 4.133871479343505780e+04
-2.900000000000000000e+01 1.434506985158146381e+04
-3.000000000000000000e+01 1.491149993074970553e+03
-3.100000000000000000e+01 1.501932210310388029e+02
-3.200000000000000000e+01 1.563878572212023776e+01
-3.300000000000000000e+01 2.018886005596411071e+00
-3.400000000000000000e+01 2.606830607745803663e-01
-3.500000000000000000e+01 2.726261643873447577e-02
-3.600000000000000000e+01 2.739769120287942773e-03


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx-1.10.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = -1.10
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 0.000000000000000000e+00
-2.639999999999997016e+01 0.000000000000000000e+00
-2.649999999999997158e+01 0.000000000000000000e+00
-2.659999999999997300e+01 0.000000000000000000e+00
-2.669999999999997442e+01 0.000000000000000000e+00
-2.679999999999997584e+01 0.000000000000000000e+00
-2.689999999999997726e+01 1.186440549132610386e+03
-2.699999999999997868e+01 1.317722803578648018e+04
-2.709999999999998010e+01 1.674371781303312309e+04
-2.719999999999998153e+01 3.213640825891870554e+04
-2.729999999999998295e+01 3.602739584740816645e+04
-2.739999999999998437e+01 3.768553951232980035e+04
-2.749999999999998579e+01 3.853251044068927149e+04
-2.759999999999998721e+01 3.719668685087451013e+04
-2.769999999999998863e+01 3.475162303166054335e+04
-2.779999999999999005e+01 3.141194773169274049e+04
-2.789999999999999147e+01 2.792070782938834964e+04
-2.799999999999999289e+01 2.433149175337676570e+04
-2.809999999999999432e+01 2.089081150104532207e+04
-2.819999999999999574e+01 1.774344931117372471e+04
-2.829999999999999716e+01 1.490457019810350721e+04
-2.839999999999999858e+01 1.239337134869244437e+04
-2.850000000000000000e+01 1.022892046790339009e+04
-2.900000000000000000e+01 3.606478031145274599e+03
-3.000000000000000000e+01 3.773165590828796780e+02
-3.100000000000000000e+01 3.800912570604064911e+01
-3.200000000000000000e+01 3.946875668806077986e+00
-3.300000000000000000e+01 5.049138332717051370e-01
-3.400000000000000000e+01 6.547897676310067416e-02
-3.500000000000000000e+01 6.859086963871031083e-03
-3.600000000000000000e+01 6.897960588959005336e-04


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx-1.22.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = -1.22
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 0.000000000000000000e+00
-2.639999999999997016e+01 0.000000000000000000e+00
-2.649999999999997158e+01 0.000000000000000000e+00
-2.659999999999997300e+01 0.000000000000000000e+00
-2.669999999999997442e+01 0.000000000000000000e+00
-2.679999999999997584e+01 0.000000000000000000e+00
-2.689999999999997726e+01 0.000000000000000000e+00
-2.699999999999997868e+01 0.000000000000000000e+00
-2.709999999999998010e+01 0.000000000000000000e+00
-2.719999999999998153e+01 0.000000000000000000e+00
-2.729999999999998295e+01 0.000000000000000000e+00
-2.739999999999998437e+01 0.000000000000000000e+00
-2.749999999999998579e+01 0.000000000000000000e+00
-2.759999999999998721e+01 0.000000000000000000e+00
-2.769999999999998863e+01 0.000000000000000000e+00
-2.779999999999999005e+01 0.000000000000000000e+00
-2.789999999999999147e+01 0.000000000000000000e+00
-2.800000000000000000e+01 0.000000000000000000e+00
-2.809999999999999432e+01 0.000000000000000000e+00
-2.819999999999999574e+01 0.000000000000000000e+00
-2.829999999999999716e+01 0.000000000000000000e+00
-2.839999999999999858e+01 0.000000000000000000e+00
-2.850000000000000000e+01 0.000000000000000000e+00
-2.900000000000000000e+01 0.000000000000000000e+00
-3.000000000000000000e+01 0.000000000000000000e+00
-3.100000000000000000e+01 0.000000000000000000e+00
-3.200000000000000000e+01 0.000000000000000000e+00
-3.300000000000000000e+01 0.000000000000000000e+00
-3.400000000000000000e+01 0.000000000000000000e+00
-3.500000000000000000e+01 0.000000000000000000e+00
-3.600000000000000000e+01 0.000000000000000000e+00


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx0.00.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = 0.00
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 0.000000000000000000e+00
-2.639999999999997016e+01 0.000000000000000000e+00
-2.649999999999997158e+01 0.000000000000000000e+00
-2.659999999999997300e+01 0.000000000000000000e+00
-2.669999999999997442e+01 0.000000000000000000e+00
-2.679999999999997584e+01 0.000000000000000000e+00
-2.689999999999997726e+01 0.000000000000000000e+00
-2.699999999999997868e+01 1.060179953966272296e+04
-2.709999999999998010e+01 4.820162394096068456e+05
-2.719999999999998153e+01 5.646676238921223208e+06
-2.729999999999998295e+01 2.410305803306385502e+07
-2.739999999999998437e+01 5.724646907139395922e+07
-2.749999999999998579e+01 9.702943803472021222e+07
-2.759999999999998721e+01 1.337328350271981061e+08
-2.769999999999998863e+01 1.610941767392986119e+08
-2.779999999999999005e+01 1.765316589478854537e+08
-2.789999999999999147e+01 1.807302718923403621e+08
-2.800000000000000000e+01 1.761406279303879142e+08
-2.809999999999999432e+01 1.650066724497518241e+08
-2.819999999999999574e+01 1.501292373398657739e+08
-2.829999999999999716e+01 1.332732623394265175e+08
-2.839999999999999858e+01 1.162331413607229143e+08
-2.850000000000000000e+01 9.971756225351084769e+07
-2.900000000000000000e+01 3.965236088753694296e+07
-3.000000000000000000e+01 4.391990341843374074e+06
-3.100000000000000000e+01 4.435811574509000056e+05


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx0.08.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = 0.08
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 0.000000000000000000e+00
-2.639999999999997016e+01 0.000000000000000000e+00
-2.649999999999997158e+01 0.000000000000000000e+00
-2.659999999999997300e+01 0.000000000000000000e+00
-2.669999999999997442e+01 0.000000000000000000e+00
-2.679999999999997584e+01 0.000000000000000000e+00
-2.689999999999997726e+01 0.000000000000000000e+00
-2.699999999999997868e+01 0.000000000000000000e+00
-2.709999999999998010e+01 4.994249258245433339e+03
-2.719999999999998153e+01 3.330679104427985149e+05
-2.729999999999998295e+01 4.577990573892802931e+06
-2.739999999999998437e+01 2.028913671531822532e+07
-2.749999999999998579e+01 4.829764554639672488e+07
-2.759999999999998721e+01 8.146837851386658847e+07
-2.769999999999998863e+01 1.115907448780839741e+08
-2.779999999999999005e+01 1.336362782549164593e+08
-2.789999999999999147e+01 1.459894755076849163e+08
-2.800000000000000000e+01 1.491174804204655588e+08
-2.809999999999999432e+01 1.449910530847014487e+08
-2.819999999999999574e+01 1.356303419572159648e+08
-2.829999999999999716e+01 1.231330985104708523e+08
-2.839999999999999858e+01 1.090888458528968543e+08
-2.850000000000000000e+01 9.484362496806764603e+07
-2.900000000000000000e+01 3.898803450858019292e+07
-3.000000000000000000e+01 4.362423338481632993e+06


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx0.15.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = 0.15
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 0.000000000000000000e+00
-2.639999999999997016e+01 0.000000000000000000e+00
-2.649999999999997158e+01 0.000000000000000000e+00
-2.659999999999997300e+01 0.000000000000000000e+00
-2.669999999999997442e+01 0.000000000000000000e+00
-2.679999999999997584e+01 0.000000000000000000e+00
-2.689999999999997726e+01 0.000000000000000000e+00
-2.699999999999997868e+01 0.000000000000000000e+00
-2.709999999999998010e+01 0.000000000000000000e+00
-2.719999999999998153e+01 4.790154436453337439e+03
-2.729999999999998295e+01 3.517954000447935541e+05
-2.739999999999998437e+01 4.663194407377432100e+06
-2.749999999999998579e+01 1.935101864434621111e+07
-2.759999999999998721e+01 4.392831263388601691e+07
-2.769999999999998863e+01 7.173484111584840715e+07
-2.779999999999999005e+01 9.625685223644280434e+07
-2.789999999999999147e+01 1.135702386788284481e+08
-2.799999999999999289e+01 1.228122839391834736e+08
-2.809999999999999432e+01 1.244586402704977989e+08
-2.819999999999999574e+01 1.201907420017066747e+08
-2.829999999999999716e+01 1.115640622680857182e+08
-2.839999999999999858e+01 1.005077680923236758e+08
-2.850000000000000000e+01 8.843354389590163529e+07
-2.900000000000000000e+01 3.732150691693168879e+07
-3.000000000000000000e+01 4.182730874995131977e+06


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx0.20.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = 0.20
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 0.000000000000000000e+00
-2.639999999999997016e+01 0.000000000000000000e+00
-2.649999999999997158e+01 0.000000000000000000e+00
-2.659999999999997300e+01 0.000000000000000000e+00
-2.669999999999997442e+01 0.000000000000000000e+00
-2.679999999999997584e+01 0.000000000000000000e+00
-2.689999999999997726e+01 0.000000000000000000e+00
-2.699999999999997868e+01 0.000000000000000000e+00
-2.709999999999998010e+01 0.000000000000000000e+00
-2.719999999999998153e+01 0.000000000000000000e+00
-2.729999999999998295e+01 8.400647126574587674e+03
-2.739999999999998437e+01 5.272573931193362223e+05
-2.749999999999998579e+01 5.625728903582687490e+06
-2.759999999999998721e+01 2.024310710719693452e+07
-2.769999999999998863e+01 4.229564362715585530e+07
-2.779999999999999005e+01 6.570714034585475922e+07
-2.789999999999999147e+01 8.539180047061984241e+07
-2.799999999999999289e+01 9.861885343102276325e+07
-2.809999999999999432e+01 1.048221352093205005e+08
-2.819999999999999574e+01 1.047274087791260779e+08
-2.829999999999999716e+01 9.982777520433601737e+07
-2.839999999999999858e+01 9.156823311606553197e+07
-2.850000000000000000e+01 8.156280096216686070e+07
-2.900000000000000000e+01 3.511583967625761032e+07
-3.000000000000000000e+01 3.922763335820429027e+06


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx0.26.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = 0.26
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 0.000000000000000000e+00
-2.639999999999997016e+01 0.000000000000000000e+00
-2.649999999999997158e+01 0.000000000000000000e+00
-2.659999999999997300e+01 0.000000000000000000e+00
-2.669999999999997442e+01 0.000000000000000000e+00
-2.679999999999997584e+01 0.000000000000000000e+00
-2.689999999999997726e+01 0.000000000000000000e+00
-2.699999999999997868e+01 0.000000000000000000e+00
-2.709999999999998010e+01 0.000000000000000000e+00
-2.719999999999998153e+01 0.000000000000000000e+00
-2.729999999999998295e+01 1.806812421597151896e+01
-2.739999999999998437e+01 2.273157746296329424e+04
-2.749999999999998579e+01 9.863259966291922610e+05
-2.759999999999998721e+01 7.479230917611439712e+06
-2.769999999999998863e+01 2.238028145625576377e+07
-2.779999999999999005e+01 4.228332431223734468e+07
-2.789999999999999147e+01 6.184447170837955922e+07
-2.799999999999999289e+01 7.729745289397028089e+07
-2.809999999999999432e+01 8.685107678282414377e+07
-2.819999999999999574e+01 9.032308542731061578e+07
-2.829999999999999716e+01 8.849906926785363257e+07
-2.839999999999999858e+01 8.274446235512042046e+07
-2.850000000000000000e+01 7.466264663718804717e+07
-2.900000000000000000e+01 3.276466204196042195e+07
-3.000000000000000000e+01 3.635189836627293378e+06


==> 0vev_datarelease/limit_data/verne_output/N_0VeV_lmx0.30.txt <==
# Total number of nucleus signal events at 0VeV (signal averaged over 1 day). Log10(m_x) = 0.30
# Columns: Log10(sigma/cm^2)      N_sig
-2.599999999999996447e+01 0.000000000000000000e+00
-2.609999999999996589e+01 0.000000000000000000e+00
-2.619999999999996732e+01 0.000000000000000000e+00
-2.629999999999996874e+01 0.000000000000000000e+00
-2.639999999999997016e+01 0.000000000000000000e+00
-2.649999999999997158e+01 0.000000000000000000e+00
-2.659999999999997300e+01 0.000000000000000000e+00
-2.669999999999997442e+01 0.000000000000000000e+00
-2.679999999999997584e+01 0.000000000000000000e+00
-2.689999999999997726e+01 0.000000000000000000e+00
-2.699999999999997868e+01 0.000000000000000000e+00
-2.709999999999998010e+01 0.000000000000000000e+00
-2.719999999999998153e+01 0.000000000000000000e+00
-2.729999999999998295e+01 0.000000000000000000e+00
-2.739999999999998437e+01 2.912777731145416169e+02
-2.749999999999998579e+01 8.105168803143038531e+04
-2.759999999999998721e+01 1.976657884768700460e+06
-2.769999999999998863e+01 1.023297658923880570e+07
-2.779999999999999005e+01 2.529321766985146329e+07
-2.789999999999999147e+01 4.301211353687299043e+07
-2.799999999999999289e+01 5.908621796271461993e+07
-2.809999999999999432e+01 7.080588994421979785e+07
-2.819999999999999574e+01 7.700790201853139699e+07
-2.829999999999999716e+01 7.788925585152484477e+07
-2.839999999999999858e+01 7.445930353246088326e+07
-2.850000000000000000e+01 6.814097865642568469e+07
-2.900000000000000000e+01 3.047867159428384528e+07
-3.000000000000000000e+01 3.353624062933471520e+06

